BaZi-Based Character Simulation Benchmark: Evaluating AI on Temporal and Persona Reasoning

Human-like virtual characters are crucial for games, storytelling, and virtual reality, yet current methods rely heavily on annotated data or handcrafted persona prompts, making it difficult to scale up and generate realistic, contextually coherent personas. We create the first QA dataset for BaZi-based persona reasoning, where real human experiences categorized into wealth, health, kinship, career, and relationships are represented as life-event questions and answers. Furthermore, we propose the first BaZi-LLM system that integrates symbolic reasoning with large language models to generate temporally dynamic and fine-grained virtual personas. Compared with mainstream LLMs such as DeepSeek-v3 and GPT-5-mini, our method achieves a 30.3%-62.6% accuracy improvement. In addition, when incorrect BaZi information is used, our model's accuracy drops by 20%-45%, showing the potential of culturally grounded symbolic-LLM integration for realistic character simulation.

==> latex/data/bazi/prompts_birth_gender_place.jsonl <==
{"id": "contest_2010_01-Q1", "person_id": "contest_2010_01", "birth": {"year": 1982, "month": 9, "day": 27, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主男朋友被人謀殺在何年? (同年命主祖父仙逝)", "options": ["A. 2002壬午", "B. 2008戊子", "C. 2005乙酉", "D. 2001辛巳", "E. 2006丙戌"], "correct_answer": "A"}
{"id": "contest_2010_01-Q2", "person_id": "contest_2010_01", "birth": {"year": 1982, "month": 9, "day": 27, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主何年因病（肺炎）而做手術?", "options": ["A. 2007丁亥", "B. 2001辛巳", "C. 2006丙戌", "D. 2000庚辰", "E. 2004甲申"], "correct_answer": "E"}
{"id": "contest_2010_01-Q3", "person_id": "contest_2010_01", "birth": {"year": 1982, "month": 9, "day": 27, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主2009己丑發生何事?", "options": ["A. 得到230萬保險金錢", "B. 賣樓而得財純利63萬", "C. 被男朋友呃錢而分手", "D. 創業", "E. 被公司迫使辭職而失去工作"], "correct_answer": "E"}
{"id": "contest_2010_02-Q1", "person_id": "contest_2010_02", "birth": {"year": 1960, "month": 12, "day": 10, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "請問命主在1986年丙寅年, 以下那件事正確 ?", "options": ["A. 跟女友分手", "B. 母親死亡", "C. 車禍破財", "D. 大賺其財", "E. 命主重病"], "correct_answer": "D"}
{"id": "contest_2010_02-Q2", "person_id": "contest_2010_02", "birth": {"year": 1960, "month": 12, "day": 10, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "請問命主在1998年戊寅年, 以下那件事正確 ?", "options": ["A. 大賺其財", "B. 車禍破財", "C. 惹上官符", "D. 此年得子", "E. 此年結婚"], "correct_answer": "A"}
{"id": "contest_2010_02-Q3", "person_id": "contest_2010_02", "birth": {"year": 1960, "month": 12, "day": 10, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "請問命主在2002年壬午年, 以下那件事正確 ?", "options": ["A. 大賺其財", "B. 大破其財", "C. 桃花惹禍", "D. 父親死亡", "E. 母親死亡"], "correct_answer": "B"}
{"id": "contest_2010_03-Q1", "person_id": "contest_2010_03", "birth": {"year": 1962, "month": 9, "day": 29, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "請問命主在以下那一年，身體健康出了大問題（提示：為生死攸關的重病）?", "options": ["A. 2006 丙戌", "B. 2007 丁亥", "C. 2008 戊子", "D. 2009 己丑", "E. 2010 庚寅"], "correct_answer": "C"}
{"id": "contest_2010_03-Q2", "person_id": "contest_2010_03", "birth": {"year": 1962, "month": 9, "day": 29, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "請問命主結婚之年在何年?", "options": ["A. 1987 丁卯", "B. 1989 己已", "C. 1991 辛未", "D. 1992 壬申", "E. 1993 癸酉"], "correct_answer": "A"}
{"id": "contest_2010_03-Q3", "person_id": "contest_2010_03", "birth": {"year": 1962, "month": 9, "day": 29, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "請問命子女數目 ?", "options": ["A. 沒有子女", "B. 一名子", "C. 一名女", "D. 一名子一名女", "E. 兩名子一名女"], "correct_answer": "D"}
{"id": "contest_2011_01-Q1", "person_id": "contest_2011_01", "birth": {"year": 1972, "month": 11, "day": 2, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "1976丙辰年,唐山大地震中六親情況?(命主最細,沒有哥哥,只有三位姐姐)", "options": ["A. 父親在地震中死亡 (母親與三位姐姐健在)", "B. 母親在地震中死亡 (父親與三位姐姐健在)", "C. 三位姐姐其中有一,二,或三位姐姐在地震中死亡 (母親與父親健在)", "D. 父母與姐姐全家死亡,只得命主幸存", "E. 全家幸存,父母與姐姐都沒有死亡"], "correct_answer": "E"}
{"id": "contest_2011_01-Q2", "person_id": "contest_2011_01", "birth": {"year": 1972, "month": 11, "day": 2, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主何年移民到香港定居?", "options": ["A. 西曆1988年1月2x日", "B. 西曆1992年1月2x日", "C. 西曆1997年1月2x日", "D. 西曆2000年1月2x日", "E. 西曆2002年1月2x日"], "correct_answer": "E"}
{"id": "contest_2011_01-Q3", "person_id": "contest_2011_01", "birth": {"year": 1972, "month": 11, "day": 2, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在何年結婚?", "options": ["A. 1992 壬申年", "B. 1995 乙亥年", "C. 1996 丙子年", "D. 1997 丁丑年", "E. 1999 己卯年"], "correct_answer": "C"}
{"id": "contest_2011_01-Q4", "person_id": "contest_2011_01", "birth": {"year": 1972, "month": 11, "day": 2, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主第一胎出生在何年?", "options": ["A. 2000 庚辰年", "B. 2001 辛巳年", "C. 2004 甲申年", "D. 2007 丁亥年", "E. 2009 己丑年"], "correct_answer": "C"}
{"id": "contest_2011_01-Q5", "person_id": "contest_2011_01", "birth": {"year": 1972, "month": 11, "day": 2, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "2003癸未年發生何事?", "options": ["A. 得到沙士之病", "B. 打架破相而引起官非", "C. 買樓", "D. 創業", "E. 破產"], "correct_answer": "D"}
{"id": "contest_2011_02-Q1", "person_id": "contest_2011_02", "birth": {"year": 1981, "month": 9, "day": 8, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "請問此造的學歷程度？", "options": ["A. 小學", "B. 中學", "C. 大學", "D. 小學以下", "E. 碩士以上"], "correct_answer": "E"}
{"id": "contest_2011_02-Q2", "person_id": "contest_2011_02", "birth": {"year": 1981, "month": 9, "day": 8, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "請問此造於現在的婚姻關係？", "options": ["A. 曾經結過婚但已離婚", "B. 未有結婚", "C. 剛結婚", "D. 同性戀者", "E. 已結婚兩次"], "correct_answer": "B"}
{"id": "contest_2011_02-Q3", "person_id": "contest_2011_02", "birth": {"year": 1981, "month": 9, "day": 8, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "以下五點那樣最切合命主？", "options": ["A. 喜歡講話但有點口吃", "B. 口才甚佳，口若懸河", "C. 自閉之人", "D. 喜歡出風頭之人", "E. 經常出口傷人"], "correct_answer": "A"}
{"id": "contest_2011_02-Q4", "person_id": "contest_2011_02", "birth": {"year": 1981, "month": 9, "day": 8, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "1984年命主有甚麼特別病患？", "options": ["A. 意外車禍", "B. 肝炎", "C. 肺炎", "D. 血液有事", "E. 腎病"], "correct_answer": "C"}
{"id": "contest_2011_02-Q5", "person_id": "contest_2011_02", "birth": {"year": 1981, "month": 9, "day": 8, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "2003年1月1日有甚麼特別之事？", "options": ["A. 車禍受傷", "B. 女友說分手", "C. 母親有災", "D. 父母離婚", "E. 突有橫財"], "correct_answer": "A"}
{"id": "contest_2011_03-Q1", "person_id": "contest_2011_03", "birth": {"year": 1994, "month": 8, "day": 28, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主2011年時的家庭狀況：", "options": ["A. 父親坐牢", "B. 母親坐牢", "C. 全家移民", "D. 父母雙亡", "E. 父母破產"], "correct_answer": "B"}
{"id": "contest_2011_03-Q2", "person_id": "contest_2011_03", "birth": {"year": 1994, "month": 8, "day": 28, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的母親於2010年時：", "options": ["A. 移民外地", "B. 自殺", "C. 開刀手術", "D. 車禍", "E. 隨人改嫁"], "correct_answer": "B"}
{"id": "contest_2011_03-Q3", "person_id": "contest_2011_03", "birth": {"year": 1994, "month": 8, "day": 28, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的弟弟妹妹同於那一年身亡：", "options": ["A. 2007", "B. 2008", "C. 2009", "D. 2010", "E. 2011"], "correct_answer": "D"}
{"id": "contest_2011_03-Q4", "person_id": "contest_2011_03", "birth": {"year": 1994, "month": 8, "day": 28, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "弟妹同年身亡原因：", "options": ["A. 被殺", "B. 車禍", "C. 傳染病絕症", "D. 溺死", "E. 母腹夭折"], "correct_answer": "A"}
{"id": "contest_2011_03-Q5", "person_id": "contest_2011_03", "birth": {"year": 1994, "month": 8, "day": 28, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主2011年曾經有那些經歷：", "options": ["A. 開刀手術", "B. 自殺不逐", "C. 車禍不死", "D. 官司訢訟", "E. 移民外地"], "correct_answer": "B"}
{"id": "contest_2012_01-Q1", "person_id": "contest_2012_01", "birth": {"year": 1979, "month": 10, "day": 5, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "1992壬申年，有何特別事情發生？", "options": ["A. 外國升學", "B. 肺結核病，食藥半年", "C. 失足意外，頭部流血，而蓬了幾針", "D. 官非，在學校打架，而被警察調查命主，是否三合會之會員"], "correct_answer": "C"}
{"id": "contest_2012_01-Q2", "person_id": "contest_2012_01", "birth": {"year": 1979, "month": 10, "day": 5, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命在何年畢業，而投身社會工作？", "options": ["A. 1995乙亥", "B. 1997丁丑", "C. 1999己卯", "D. 2002壬午"], "correct_answer": "B"}
{"id": "contest_2012_01-Q3", "person_id": "contest_2012_01", "birth": {"year": 1979, "month": 10, "day": 5, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "推算命主何兩個流年為拍拖分手之年份？", "options": ["A. 2004甲申與2009己丑", "B. 2005乙酉與2008戊子", "C. 2006丙戌與2011辛卯", "D. 2007丁亥與2010庚寅"], "correct_answer": "C"}
{"id": "contest_2012_01-Q4", "person_id": "contest_2012_01", "birth": {"year": 1979, "month": 10, "day": 5, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "推算此命在2009己丑年事業成就，在香港平均一個月收入大約何皆層命格？", "options": ["A. $9000以下，底下皆層之收入", "B. $9000—-$25000，一般普通收入數", "C. $25000—-$90000，中產收入", "D. $90000以上之高收入"], "correct_answer": "B"}
{"id": "contest_2012_01-Q5", "person_id": "contest_2012_01", "birth": {"year": 1979, "month": 10, "day": 5, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "評論此命在2010庚寅年的事業狀態？", "options": ["A. 一般打工仔", "B. 是一位醫生", "C. 創業生意", "D. 家庭主婦"], "correct_answer": "A"}
{"id": "contest_2012_02-Q1", "person_id": "contest_2012_02", "birth": {"year": 1983, "month": 6, "day": 28, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "以下那種是最貼近命主在5－15歲之父母情況？", "options": ["A. 父母雙亡，舅父養大", "B. 父存母亡", "C. 母有外情，然後離婚", "D. 父有外情，然後離婚"], "correct_answer": "B"}
{"id": "contest_2012_02-Q2", "person_id": "contest_2012_02", "birth": {"year": 1983, "month": 6, "day": 28, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "請問在第７條題目中，父母出事的年份是？", "options": ["A. 1987丁卯年", "B. 1991辛未年", "C. 1995乙亥年", "D. 1996丙子年"], "correct_answer": "B"}
{"id": "contest_2012_02-Q3", "person_id": "contest_2012_02", "birth": {"year": 1983, "month": 6, "day": 28, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "請問以下那種是最貼近命主之學業情況？", "options": ["A. 出外留學，大學畢業", "B. 家境貧窮，所以在香港讀至中五後便出來工作", "C. 問題少女，中三後便輟學，之後做散工", "D. 出外留學，但學業不成，不能讀至大學，回港後工作"], "correct_answer": "A"}
{"id": "contest_2012_02-Q4", "person_id": "contest_2012_02", "birth": {"year": 1983, "month": 6, "day": 28, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "請問以下那種是最貼近命主在2001－2002年之感情狀況？", "options": ["A. 男友出現第三者", "B. 命主自己有第三者", "C. 命主這兩年間同時間有四位男友", "D. 男友有第三者，自己又同時愛上一位有女友的男人"], "correct_answer": "D"}
{"id": "contest_2012_02-Q5", "person_id": "contest_2012_02", "birth": {"year": 1983, "month": 6, "day": 28, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "請問以下那種是最貼近命主在2007年後之生活情況？", "options": ["A. 工作順利，財源不錯，且在外國有能力自己購置物業", "B. 工作甚差，一般散工，經常失業", "C. 有男人養，根本不用工作", "D. 有父母大筆遺產，在香港靠炒股票過日子"], "correct_answer": "A"}
{"id": "contest_2012_03-Q1", "person_id": "contest_2012_03", "birth": {"year": 1955, "month": 3, "day": 25, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "最好的大運時間是個一個?", "options": ["A. 丁丑運 (1971—1980)", "B. 丙子運 (1981—1990)", "C. 乙亥運 (1991—2000)", "D. 甲戌運 (2001—2010)"], "correct_answer": "B"}
{"id": "contest_2012_03-Q2", "person_id": "contest_2012_03", "birth": {"year": 1955, "month": 3, "day": 25, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "現在為止,有幾個小孩?", "options": ["A. 一子", "B. 一女", "C. 一子一女", "D. 兩女"], "correct_answer": "B"}
{"id": "contest_2012_03-Q3", "person_id": "contest_2012_03", "birth": {"year": 1955, "month": 3, "day": 25, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "1999己卯年發生何事?", "options": ["A. 被劫", "B. 破產", "C. 父亡", "D. 母亡"], "correct_answer": "B"}
{"id": "contest_2012_03-Q4", "person_id": "contest_2012_03", "birth": {"year": 1955, "month": 3, "day": 25, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "2004甲申年發生何事?", "options": ["A. 大病", "B. 斷腳", "C. 破產", "D. 流亡外國"], "correct_answer": "D"}
{"id": "contest_2012_03-Q5", "person_id": "contest_2012_03", "birth": {"year": 1955, "month": 3, "day": 25, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "那年正式簽紙離婚?", "options": ["A. 1991辛未年 (乙亥運)", "B. 1998戊寅年 (乙亥運)", "C. 2005乙酉年 (甲戌運)", "D. 2009己丑年 (甲戌運)"], "correct_answer": "D"}
{"id": "contest_2013_01-Q1", "person_id": "contest_2013_01", "birth": {"year": 1968, "month": 4, "day": 10, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "这个命出身家境如何呢?", "options": ["A. 孤儿", "B. 父母齐全大富之家", "C. 父母离异大富之家", "D. 父母离异家境很差"], "correct_answer": "D"}
{"id": "contest_2013_01-Q2", "person_id": "contest_2013_01", "birth": {"year": 1968, "month": 4, "day": 10, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "这命学历高低如何?", "options": ["A. 初中毕业", "B. 中学毕业", "C. 大学毕业", "D. 博士学位"], "correct_answer": "A"}
{"id": "contest_2013_01-Q3", "person_id": "contest_2013_01", "birth": {"year": 1968, "month": 4, "day": 10, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "这个命职业类型?", "options": ["A. 地质学家", "B. 财经专家", "C. 汽车经纪", "D. 地产经纪"], "correct_answer": "C"}
{"id": "contest_2013_01-Q4", "person_id": "contest_2013_01", "birth": {"year": 1968, "month": 4, "day": 10, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "这命的婚姻结局形势?", "options": ["A. 命主至今未婚，但女友很多", "B. 已婚，妻子是专业人士政界中人", "C. 已婚，妻子出身低贱", "D. 已离过两次婚"], "correct_answer": "C"}
{"id": "contest_2013_01-Q5", "person_id": "contest_2013_01", "birth": {"year": 1968, "month": 4, "day": 10, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主身患长期病症，究竟是何种病呢?", "options": ["A. 严重灰甲", "B. 严重皮肤病", "C. 情绪病", "D. 胃溃疡"], "correct_answer": "D"}
{"id": "contest_2013_02-Q1", "person_id": "contest_2013_02", "birth": {"year": 1972, "month": 11, "day": 6, "hour": 19, "minute": 15}, "gender": "female", "birthplace": "unknown", "question": "命主2012年的事业情况如何?", "options": ["A. 上班一族", "B. 自己做生意", "C. 家庭主妇", "D. 电台DJ"], "correct_answer": "B"}
{"id": "contest_2013_02-Q2", "person_id": "contest_2013_02", "birth": {"year": 1972, "month": 11, "day": 6, "hour": 19, "minute": 15}, "gender": "female", "birthplace": "unknown", "question": "婚姻情况?", "options": ["A. 单身未婚", "B. 已婚，有子女，婚姻美满", "C. 夫亡", "D. 被有妇之夫包养之情人"], "correct_answer": "B"}
{"id": "contest_2013_02-Q3", "person_id": "contest_2013_02", "birth": {"year": 1972, "month": 11, "day": 6, "hour": 19, "minute": 15}, "gender": "female", "birthplace": "unknown", "question": "命主学历情况?", "options": ["A. 中三 初中毕业", "B. 中七 预科毕业", "C. 大学以上", "D. 因病而不能上学而只得小学"], "correct_answer": "C"}
{"id": "contest_2013_02-Q4", "person_id": "contest_2013_02", "birth": {"year": 1972, "month": 11, "day": 6, "hour": 19, "minute": 15}, "gender": "female", "birthplace": "unknown", "question": "2011辛卯年发生何事?", "options": ["A. 炒卖楼房得财", "B. 交通意外受伤", "C. 得到房屋处分配公屋", "D. 打劫破财受伤"], "correct_answer": "A"}
{"id": "contest_2013_02-Q5", "person_id": "contest_2013_02", "birth": {"year": 1972, "month": 11, "day": 6, "hour": 19, "minute": 15}, "gender": "female", "birthplace": "unknown", "question": "1999己卯年工作情况?", "options": ["A. 转工升职加薪", "B. 被公司开除", "C. 盗用公司财物而引起官非", "D. 辞职到外地进修"], "correct_answer": "A"}
{"id": "contest_2013_03-Q1", "person_id": "contest_2013_03", "birth": {"year": 1972, "month": 1, "day": 15, "hour": 0, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主在2012年工作方面情况？", "options": ["A. 无业，无收入", "B. 受薪工作，年薪在30万以下", "C. 受薪工作，年薪在100万以上", "D. 自僱经营店铺，收入不稳定"], "correct_answer": "C"}
{"id": "contest_2013_03-Q2", "person_id": "contest_2013_03", "birth": {"year": 1972, "month": 1, "day": 15, "hour": 0, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "在2001年，命主发生了何事？", "options": ["A. 中六合彩二奖", "B. 和拍拖十年的女友分手", "C. 被劫受伤入院", "D. 居住大厦发生三级大火"], "correct_answer": "C"}
{"id": "contest_2013_03-Q3", "person_id": "contest_2013_03", "birth": {"year": 1972, "month": 1, "day": 15, "hour": 0, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "以下哪个答案最接近命主中学时期的状况？", "options": ["A. 学业成绩名列前茅", "B. 无心向学，结交坏朋友", "C. 成绩中等，有做义工习惯", "D. 中途辍学，赚钱帮补家计"], "correct_answer": "B"}
{"id": "contest_2013_03-Q4", "person_id": "contest_2013_03", "birth": {"year": 1972, "month": 1, "day": 15, "hour": 0, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主13岁前所发生的严重事故？", "options": ["A. 父亲过身", "B. 妹妹过身", "C. 意外导致右眼失明", "D. 意外导致右脚折断"], "correct_answer": "A"}
{"id": "contest_2013_03-Q5", "person_id": "contest_2013_03", "birth": {"year": 1972, "month": 1, "day": 15, "hour": 0, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主的性格特质？", "options": ["A. 口齿伶俐，平易近人，克勤克俭", "B. 不擅言辞，容易开罪人，挥霍无节制", "C. 口齿伶俐，平易近人，挥霍无节制", "D. 不擅言辞，容易开罪人，克勤克俭"], "correct_answer": "B"}
{"id": "contest_2013_04-Q1", "person_id": "contest_2013_04", "birth": {"year": 1970, "month": 8, "day": 14, "hour": null, "minute": null}, "gender": "female", "birthplace": "unknown", "question": "请问此命当天出生的，在那一个时辰呢?", "options": ["A. 01:00—03:00 丑时", "B. 03:00—05:00 寅时", "C. 15:00—17:00 申时", "D. 19:00—21:00 戌时"], "correct_answer": "A"}
{"id": "contest_2014_01-Q1", "person_id": "contest_2014_01", "birth": {"year": 1962, "month": 8, "day": 25, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主實情何者為真？", "options": ["A. 長年茹素", "B. 情慾重，婚後外遇對象不只一位", "C. 一兒一女", "D. 罹患肝病"], "correct_answer": "A"}
{"id": "contest_2014_01-Q2", "person_id": "contest_2014_01", "birth": {"year": 1962, "month": 8, "day": 25, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主於2007年之遭遇何者為真？", "options": ["A. 父親病逝", "B. 母親病逝", "C. 妻子病逝", "D. 長子車禍"], "correct_answer": "C"}
{"id": "contest_2014_01-Q3", "person_id": "contest_2014_01", "birth": {"year": 1962, "month": 8, "day": 25, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主於2008年之遭遇何者為真？", "options": ["A. 父親病逝", "B. 母親病逝", "C. 妻子病逝", "D. 長子車禍"], "correct_answer": "A"}
{"id": "contest_2014_01-Q4", "person_id": "contest_2014_01", "birth": {"year": 1962, "month": 8, "day": 25, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "截至2013年止，命主從事超過15年的職業是？", "options": ["A. 國家公務員(台灣)", "B. 保險業務", "C. 作文老師", "D. 樂器行老闆"], "correct_answer": "D"}
{"id": "contest_2014_01-Q5", "person_id": "contest_2014_01", "birth": {"year": 1962, "month": 8, "day": 25, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "截至2013年止，命主名下財產何者為真？", "options": ["A. 自購屋二筆. 存款多於200萬台幣", "B. 自購屋二筆. 存款少於200萬台幣", "C. 自購屋一筆. 存款多於200萬台幣", "D. 無購屋. 存款少於200萬台幣"], "correct_answer": "B"}
{"id": "contest_2014_02-Q1", "person_id": "contest_2014_02", "birth": {"year": 1965, "month": 3, "day": 5, "hour": 9, "minute": 35}, "gender": "male", "birthplace": "unknown", "question": "此命於何年，因癌症而死亡？", "options": ["A. 2012", "B. 2011", "C. 2009", "D. 2008"], "correct_answer": "B"}
{"id": "contest_2014_02-Q2", "person_id": "contest_2014_02", "birth": {"year": 1965, "month": 3, "day": 5, "hour": 9, "minute": 35}, "gender": "male", "birthplace": "unknown", "question": "此命的死亡，是何種癌症？", "options": ["A. 肺癌", "B. 骨癌", "C. 腦癌", "D. 肝癌"], "correct_answer": "A"}
{"id": "contest_2014_02-Q3", "person_id": "contest_2014_02", "birth": {"year": 1965, "month": 3, "day": 5, "hour": 9, "minute": 35}, "gender": "male", "birthplace": "unknown", "question": "此命在庚辰辛巳年期間，生下三胞胎，性別如何？", "options": ["A. 三個男", "B. 三個女", "C. 二女一男", "D. 二男一女"], "correct_answer": "C"}
{"id": "contest_2014_02-Q4", "person_id": "contest_2014_02", "birth": {"year": 1965, "month": 3, "day": 5, "hour": 9, "minute": 35}, "gender": "male", "birthplace": "unknown", "question": "此命的學歷如何？", "options": ["A. 文盲", "B. 小學畢業", "C. 中學畢業", "D. 大學畢業"], "correct_answer": "D"}
{"id": "contest_2014_02-Q5", "person_id": "contest_2014_02", "birth": {"year": 1965, "month": 3, "day": 5, "hour": 9, "minute": 35}, "gender": "male", "birthplace": "unknown", "question": "此命死前的事業成就屬於？", "options": ["A. 做生意，富裕，死時身家100萬美元以上", "B. 醫生，中產，10萬美元身家", "C. 小學教師，平民收入，無身家", "D. 農民，赤貧，死時欠醫藥費"], "correct_answer": "A"}
{"id": "contest_2014_03-Q1", "person_id": "contest_2014_03", "birth": {"year": 1979, "month": 10, "day": 10, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主從小到大，身體那個部位健康狀況總會出現小毛病？", "options": ["A. 頭痛", "B. 呼吸系統", "C. 便秘", "D. 腸胃不良"], "correct_answer": "D"}
{"id": "contest_2014_03-Q2", "person_id": "contest_2014_03", "birth": {"year": 1979, "month": 10, "day": 10, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主那一年撞向石屎乒乓球臺，頭破血流需縫針？", "options": ["A. 1987", "B. 1988", "C. 1989", "D. 1990"], "correct_answer": "A"}
{"id": "contest_2014_03-Q3", "person_id": "contest_2014_03", "birth": {"year": 1979, "month": 10, "day": 10, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主那一年初出社會做第一份工作？", "options": ["A. 1995", "B. 1996", "C. 1997", "D. 1998"], "correct_answer": "B"}
{"id": "contest_2014_03-Q4", "person_id": "contest_2014_03", "birth": {"year": 1979, "month": 10, "day": 10, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主那一年在大陸酒店洗澡時跌倒致頭破血流，翌日回港再縫針？", "options": ["A. 2004", "B. 2005", "C. 2006", "D. 2007"], "correct_answer": "D"}
{"id": "contest_2014_03-Q5", "person_id": "contest_2014_03", "birth": {"year": 1979, "month": 10, "day": 10, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主那一年結婚？", "options": ["A. 2005", "B. 2006", "C. 2007", "D. 2008"], "correct_answer": "A"}
{"id": "contest_2014_04-Q1", "person_id": "contest_2014_04", "birth": {"year": 1975, "month": 9, "day": 26, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在1990庚午年發生何事？", "options": ["A. 成績不理想，不能升學且失業在家", "B. 不幸被人強姦", "C. 父母送到外國讀書", "D. 成績優良，得到獎學金"], "correct_answer": "C"}
{"id": "contest_2014_04-Q2", "person_id": "contest_2014_04", "birth": {"year": 1975, "month": 9, "day": 26, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主何年結婚？", "options": ["A. 2001辛巳", "B. 2003癸未", "C. 2005乙酉", "D. 2007丁亥"], "correct_answer": "C"}
{"id": "contest_2014_04-Q3", "person_id": "contest_2014_04", "birth": {"year": 1975, "month": 9, "day": 26, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主何年抄賣樓房得財60萬港幣？", "options": ["A. 2011辛卯", "B. 2009己丑", "C. 2007丁亥", "D. 2005乙酉"], "correct_answer": "A"}
{"id": "contest_2014_04-Q4", "person_id": "contest_2014_04", "birth": {"year": 1975, "month": 9, "day": 26, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主於2011辛卯年至今的工作類型？", "options": ["A. 常常世界各國飛來飛去開會的工作", "B. 2011年被辭退，在家做家庭主婦", "C. 2011年創業做衣服買賣至今", "D. 酒店接待文員"], "correct_answer": "A"}
{"id": "contest_2014_04-Q5", "person_id": "contest_2014_04", "birth": {"year": 1975, "month": 9, "day": 26, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主於2013癸巳年發生何事？", "options": ["A. 中六合彩，得財2200萬港幣", "B. 抄賣樓房得財60萬港幣", "C. 交通意外留醫半個月", "D. 小產"], "correct_answer": "B"}
{"id": "contest_2014_05-Q1", "person_id": "contest_2014_05", "birth": {"year": 1992, "month": 5, "day": 6, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "以下那一項背景描述為正確？", "options": ["A. 從小與父親聚少離多", "B. 從小與母親聚少離多", "C. 小學畢業", "D. 大學畢業"], "correct_answer": "A"}
{"id": "contest_2014_05-Q2", "person_id": "contest_2014_05", "birth": {"year": 1992, "month": 5, "day": 6, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "2014年3月的描述何者為正確？", "options": ["A. 命主大腸出血", "B. 得橫財十萬元", "C. 與家人爭吵被趕出家門", "D. 與男友分手"], "correct_answer": "A"}
{"id": "contest_2014_05-Q3", "person_id": "contest_2014_05", "birth": {"year": 1992, "month": 5, "day": 6, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "關於命主2007年9月的學業狀況，何者正確？", "options": ["A. 帶領同學對抗學校，2008年5月轉校成功", "B. 與同學打鬥重傷留院，2008年1月停學", "C. 參加學校歌唱比賽獲冠軍", "D. 在校內遺失書包"], "correct_answer": "A"}
{"id": "contest_2014_05-Q4", "person_id": "contest_2014_05", "birth": {"year": 1992, "month": 5, "day": 6, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "關於命主2009年11月的感情狀況，何者正確？", "options": ["A. 開始拍拖戀愛", "B. 與男友分手", "C. 展開三角戀，一腳踏兩船", "D. 打電話得知男友移情別戀"], "correct_answer": "A"}
{"id": "contest_2014_05-Q5", "person_id": "contest_2014_05", "birth": {"year": 1992, "month": 5, "day": 6, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主自2012年1月在賭場工作，2014年4月的工作情況？", "options": ["A. 升職加薪", "B. 離開賭場工作", "C. 工作犯錯，被投訴不禮貌", "D. 以上皆非"], "correct_answer": "B"}
{"id": "contest_2014_06-Q1", "person_id": "contest_2014_06", "birth": {"year": 1974, "month": 3, "day": 16, "hour": 11, "minute": 29}, "gender": "male", "birthplace": "unknown", "question": "命主於財運和理財方面：", "options": ["A. 多機遇，但不擅理財，儲財不多", "B. 多機遇且擅做生意，為有二三百名員工的中型企業老闆", "C. 曾得超過百萬的橫財並捐一半做善事", "D. 財運平平，但每月固定捐錢行善"], "correct_answer": "A"}
{"id": "contest_2014_06-Q2", "person_id": "contest_2014_06", "birth": {"year": 1974, "month": 3, "day": 16, "hour": 11, "minute": 29}, "gender": "male", "birthplace": "unknown", "question": "虛齡24-33期間的婚姻狀況：", "options": ["A. 結婚後對方辭世", "B. 結婚後命主出現第三者以至離婚", "C. 結婚後命主常不在太太身邊但仍維持關係", "D. 未結婚且從無親密異性朋友"], "correct_answer": "B"}
{"id": "contest_2014_06-Q3", "person_id": "contest_2014_06", "birth": {"year": 1974, "month": 3, "day": 16, "hour": 11, "minute": 29}, "gender": "male", "birthplace": "unknown", "question": "1994年曾犯官非，原因是：", "options": ["A. 被手下人拖累", "B. 被親密異性朋友拖累", "C. 停牌期間超速駕駛被捕", "D. 酒後生事致人受傷"], "correct_answer": "A"}
{"id": "contest_2014_06-Q4", "person_id": "contest_2014_06", "birth": {"year": 1974, "month": 3, "day": 16, "hour": 11, "minute": 29}, "gender": "male", "birthplace": "unknown", "question": "1997年曾有財務困難，起因是：", "options": ["A. 過度投機於股票", "B. 為朋友擔保，朋友無力償還而揹債", "C. 長期失業沒有收入", "D. 身染惡疾需巨額醫療費"], "correct_answer": "C"}
{"id": "contest_2014_06-Q5", "person_id": "contest_2014_06", "birth": {"year": 1974, "month": 3, "day": 16, "hour": 11, "minute": 29}, "gender": "male", "birthplace": "unknown", "question": "2013年搬屋的原因是：", "options": ["A. 得到祖業，賣原有物業搬祖屋", "B. 生意財困，賣樓週轉", "C. 婚姻出現問題，自己搬出冷靜", "D. 有餘錢改善居住環境而搬屋"], "correct_answer": "C"}
{"id": "contest_2014_07-Q1", "person_id": "contest_2014_07", "birth": {"year": 1961, "month": 7, "day": 10, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主已結婚, 她的子女情況如何?", "options": ["A.  有一對龍鳳胎子女 (Twins, A. boy anD. A. girl)", "B. 沒有孩子 (None)", "C. 有一男孩 (1 boy)", "D. 有一女孩 (1 girl)"], "correct_answer": "B"}
{"id": "contest_2014_07-Q2", "person_id": "contest_2014_07", "birth": {"year": 1961, "month": 7, "day": 10, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "她的桃花運最好歲數時段在那裡？", "options": ["A. 12-21歲 (12 – 21 years old)", "B. 22-31歲 (22 – 31 years old)", "C. 32-41歲 (32 – 41 years old)", "D. 42-51歲 (42 – 51 years old)"], "correct_answer": "A"}
{"id": "contest_2014_07-Q3", "person_id": "contest_2014_07", "birth": {"year": 1961, "month": 7, "day": 10, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "她的人生低潮在那裡出現，危機很大？", "options": ["A. 12-21歲 (12 – 21 years old)", "B. 22-31歲 (22 – 31 years old)", "C. 32-41歲 (32 – 41 years old)", "D. 42-51歲 (42 – 51 years old)"], "correct_answer": "C"}
{"id": "contest_2014_07-Q4", "person_id": "contest_2014_07", "birth": {"year": 1961, "month": 7, "day": 10, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "她是做生意的類型嗎？ 如是在那一個歲數做起？", "options": ["A. 22-31歲 (22 – 31 years old)", "B. 32-41歲 (32 – 41 years old)", "C. 42-51歲 (42 – 51 years old)", "D. 52-61歲 (52 – 61 years old)"], "correct_answer": "A"}
{"id": "contest_2014_07-Q5", "person_id": "contest_2014_07", "birth": {"year": 1961, "month": 7, "day": 10, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "她的貴人輔助在那一個答案最好，有穩定作用及支持情況？", "options": ["A. 父母 (Parents)", "B. 子女 (Children)", "C. 丈夫 (Husband)", "D. 兄弟 (Brother)"], "correct_answer": "C"}
{"id": "contest_2015_01-Q1", "person_id": "contest_2015_01", "birth": {"year": 1957, "month": 11, "day": 7, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主父亲于何年过世？", "options": ["A. 1973年", "B. 1978年", "C. 1980年", "D. 1993年"], "correct_answer": "B"}
{"id": "contest_2015_01-Q2", "person_id": "contest_2015_01", "birth": {"year": 1957, "month": 11, "day": 7, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主出社会的唯一职业如何？", "options": ["A. 政府机构任职人员", "B. 私人企业打工上班", "C. 自营开店做小生意", "D. 宗教五术相关事业"], "correct_answer": "C"}
{"id": "contest_2015_01-Q3", "person_id": "contest_2015_01", "birth": {"year": 1957, "month": 11, "day": 7, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的婚姻成在何时？", "options": ["A. 1976年", "B. 1978年", "C. 1988年", "D. 1990年"], "correct_answer": "B"}
{"id": "contest_2015_01-Q4", "person_id": "contest_2015_01", "birth": {"year": 1957, "month": 11, "day": 7, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主患有哪种慢性疾病？", "options": ["A. 心脏病", "B. 精神病", "C. 血友病", "D. 妇科肿瘤"], "correct_answer": "C"}
{"id": "contest_2015_01-Q5", "person_id": "contest_2015_01", "birth": {"year": 1957, "month": 11, "day": 7, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的寿元终止在何年？", "options": ["A. 1992年", "B. 1993年", "C. 1997年", "D. 1999年"], "correct_answer": "C"}
{"id": "contest_2015_02-Q1", "person_id": "contest_2015_02", "birth": {"year": 1957, "month": 1, "day": 4, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "1992 与一男性合作做生意，公司状况？", "options": ["A. 规模大. 生意好", "B. 规模小. 生意好", "C. 规模大. 生意差", "D. 规模小. 生意差"], "correct_answer": "B"}
{"id": "contest_2015_02-Q2", "person_id": "contest_2015_02", "birth": {"year": 1957, "month": 1, "day": 4, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "1993 合作男性的情况？", "options": ["A. 带来大额生意，公司扩展", "B. 失踪，公司陷入胶着", "C. 病逝，公司倒闭", "D. 感情纠纷分手，结业"], "correct_answer": "B"}
{"id": "contest_2015_02-Q3", "person_id": "contest_2015_02", "birth": {"year": 1957, "month": 1, "day": 4, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "1994 父母状况？", "options": ["A. 因异性事故与父亲不和", "B. 男友医疗失误医死父亲", "C. 父亲重症，自己得一笔钱", "D. 父亲重症，卖楼付医药费"], "correct_answer": "C"}
{"id": "contest_2015_02-Q4", "person_id": "contest_2015_02", "birth": {"year": 1957, "month": 1, "day": 4, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "1999 自己财运？", "options": ["A. 因异性损失大笔钱", "B. 有大财机遇但因长辈错失", "C. 周转不灵公司倒闭", "D. 海外置业大损失"], "correct_answer": "B"}
{"id": "contest_2015_02-Q5", "person_id": "contest_2015_02", "birth": {"year": 1957, "month": 1, "day": 4, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "2001 自己心境？", "options": ["A. 气愤之下毅然结婚", "B. 气愤之下炒期指输大钱", "C. 气愤之下心脏病发死亡", "D. 气愤之下搬离家园"], "correct_answer": "D"}
{"id": "contest_2015_03-Q1", "person_id": "contest_2015_03", "birth": {"year": 1964, "month": 3, "day": 16, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主性格？", "options": ["A. 胆怯怕事", "B. 懒散拖延", "C. 好勇好强", "D. 意志力弱"], "correct_answer": "C"}
{"id": "contest_2015_03-Q2", "person_id": "contest_2015_03", "birth": {"year": 1964, "month": 3, "day": 16, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "财帛方面特色？", "options": ["A. 用钱保守，积蓄主来自薪酬", "B. 薪金丰厚但投资不利", "C. 钱来钱去，低潮有友相助", "D. 曾因金钱犯法"], "correct_answer": "B"}
{"id": "contest_2015_03-Q3", "person_id": "contest_2015_03", "birth": {"year": 1964, "month": 3, "day": 16, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "哪个十年运限丧父？", "options": ["A. 1967-1976", "B. 1977-1986", "C. 1987-1996", "D. 1997-2006"], "correct_answer": "B"}
{"id": "contest_2015_03-Q4", "person_id": "contest_2015_03", "birth": {"year": 1964, "month": 3, "day": 16, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "男女感情上曾发生之事？", "options": ["A. 1987-1996 结婚，至今未变", "B. 1987-1996 结婚，1997-2006 离婚并再娶", "C. 1987-1996 结婚并离婚，至今未再娶", "D. 1987-1996 结婚，同期配偶去世，未再娶"], "correct_answer": "B"}
{"id": "contest_2015_03-Q5", "person_id": "contest_2015_03", "birth": {"year": 1964, "month": 3, "day": 16, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "1995 发生了哪件事？", "options": ["A. 未转工但更换上司且交恶", "B. 未转工但更换上司且受宠", "C. 因转工更换上司，关系一般", "D. 跟随上司转工，公司变但上司不变"], "correct_answer": "B"}
{"id": "contest_2015_04-Q1", "person_id": "contest_2015_04", "birth": {"year": 1974, "month": 8, "day": 13, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "出身家庭环境与学历？", "options": ["A. 富裕，大学毕业", "B. 富裕，中学毕业", "C. 贫穷，大学毕业", "D. 贫穷，中学毕业"], "correct_answer": "B"}
{"id": "contest_2015_04-Q2", "person_id": "contest_2015_04", "birth": {"year": 1974, "month": 8, "day": 13, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "性格与健康情况？", "options": ["A. 急躁争强，有湿疹", "B. 急躁争强，有哮喘", "C. 保守稳重，有湿疹", "D. 保守稳重，有哮喘"], "correct_answer": "C"}
{"id": "contest_2015_04-Q3", "person_id": "contest_2015_04", "birth": {"year": 1974, "month": 8, "day": 13, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "与太太何年结婚. 何年小产？", "options": ["A. 2001结婚，2010年尾小产", "B. 2001结婚，2013年尾小产", "C. 2006结婚，2010年尾小产", "D. 2006结婚，2013年尾小产"], "correct_answer": "B"}
{"id": "contest_2015_04-Q4", "person_id": "contest_2015_04", "birth": {"year": 1974, "month": 8, "day": 13, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "在甲戌运(1993-2002)哪一年开始至今？", "options": ["A. 1994甲戌", "B. 1996丙子", "C. 1998戊寅", "D. 2000庚辰"], "correct_answer": "B"}
{"id": "contest_2015_04-Q5", "person_id": "contest_2015_04", "birth": {"year": 1974, "month": 8, "day": 13, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "当前工作事业类型？", "options": ["A. 创业做生意", "B. 地产经纪", "C. 金融投资人员", "D. 交通公司小管理人员"], "correct_answer": "D"}
{"id": "contest_2015_05-Q1", "person_id": "contest_2015_05", "birth": {"year": 1963, "month": 8, "day": 13, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "1982与1983的学业情况？", "options": ["A. 1982 入大学，1983 更上一层", "B. 1982 入大学，1983 成绩很差", "C. 1982 不能入大学，1983 才入", "D. 1982 与 1983 均不能入大学"], "correct_answer": "C"}
{"id": "contest_2015_05-Q2", "person_id": "contest_2015_05", "birth": {"year": 1963, "month": 8, "day": 13, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "丁巳运(1985–1994)离职创业结果？", "options": ["A. 初差后卖盘赚钱，荣回职场", "B. 初成后失败负债，败回职场", "C. 初成后卖盘赚钱，荣回职场", "D. 自始至终亏损，负债告终，败回职场"], "correct_answer": "B"}
{"id": "contest_2015_05-Q3", "person_id": "contest_2015_05", "birth": {"year": 1963, "month": 8, "day": 13, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "壬午与癸未年受雇同时私下创业结果？", "options": ["A. 赚大钱", "B. 只有微利", "C. 损了大财", "D. 轻微亏损"], "correct_answer": "D"}
{"id": "contest_2015_05-Q4", "person_id": "contest_2015_05", "birth": {"year": 1963, "month": 8, "day": 13, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "丙辰运(1995–2004)结婚后至乙卯运完结之男女运？", "options": ["A. 妻外有稳定红颜知己", "B. 夫妻稳定互相忠贞", "C. 偶有逢场作兴且短期不损婚姻", "D. 离婚告终，另伴女人离离合合"], "correct_answer": "C"}
{"id": "contest_2015_05-Q5", "person_id": "contest_2015_05", "birth": {"year": 1963, "month": 8, "day": 13, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "乙卯运(2005–2014)正式离开职场之年份？", "options": ["A. 2010庚寅", "B. 2011辛卯", "C. 2012壬辰", "D. 2013癸巳"], "correct_answer": "B"}
{"id": "contest_2015_06-Q1", "person_id": "contest_2015_06", "birth": {"year": 1996, "month": 3, "day": 10, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主样貌特征：", "options": ["A. 身材肥胖耳朵较大", "B. 身材肥胖眼睛较大", "C. 身材瘦削耳朵较大", "D. 身材瘦削眼睛较细"], "correct_answer": "B"}
{"id": "contest_2015_06-Q2", "person_id": "contest_2015_06", "birth": {"year": 1996, "month": 3, "day": 10, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "自2岁上学后至今，交友方面之特点：", "options": ["A. 外向，人缘极好", "B. 外向，但好友寥寥", "C. 内向，好友寥寥", "D. 内向，不喜交友"], "correct_answer": "A"}
{"id": "contest_2015_06-Q3", "person_id": "contest_2015_06", "birth": {"year": 1996, "month": 3, "day": 10, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "哪一年发生初恋及对象特征：", "options": ["A. 2011，比自己年轻", "B. 2011，比自己年长", "C. 2012，年纪相若", "D. 2012，比自己年长"], "correct_answer": "B"}
{"id": "contest_2015_06-Q4", "person_id": "contest_2015_06", "birth": {"year": 1996, "month": 3, "day": 10, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主学历：", "options": ["A. 考上大学，在香港工作", "B. 考上大学，北上工作", "C. 考不上大学，北上工作", "D. 考不上大学，在香港工作"], "correct_answer": "B"}
{"id": "contest_2015_06-Q5", "person_id": "contest_2015_06", "birth": {"year": 1996, "month": 3, "day": 10, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "出身环境及父亲离世年份：", "options": ["A. 富裕，2012年", "B. 富裕，2014年", "C. 贫穷，2014年", "D. 贫穷，2012年"], "correct_answer": "B"}
{"id": "contest_2015_07-Q1", "person_id": "contest_2015_07", "birth": {"year": 1959, "month": 9, "day": 6, "hour": 22, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "父亲死于肺癌，应在那一年？", "options": ["A. 1990庚午", "B. 1994甲戌", "C. 1997丁丑", "D. 1999己卯"], "correct_answer": "C"}
{"id": "contest_2015_07-Q2", "person_id": "contest_2015_07", "birth": {"year": 1959, "month": 9, "day": 6, "hour": 22, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "哪年结婚，哪年离婚？", "options": ["A. 1970结婚，1985离婚", "B. 1977结婚，1986离婚", "C. 1978结婚，1982离婚", "D. 1979结婚，1984离婚"], "correct_answer": "D"}
{"id": "contest_2015_07-Q3", "person_id": "contest_2015_07", "birth": {"year": 1959, "month": 9, "day": 6, "hour": 22, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "何年出来工作赚钱？", "options": ["A. 1973年", "B. 1975年", "C. 1977年", "D. 1979年"], "correct_answer": "A"}
{"id": "contest_2015_07-Q4", "person_id": "contest_2015_07", "birth": {"year": 1959, "month": 9, "day": 6, "hour": 22, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "一直从事至今的工作是？", "options": ["A. 家庭管家", "B. 学校老师", "C. 手提袋师傅", "D. 建筑公司主管"], "correct_answer": "C"}
{"id": "contest_2015_07-Q5", "person_id": "contest_2015_07", "birth": {"year": 1959, "month": 9, "day": 6, "hour": 22, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "2013癸巳年发生何事？", "options": ["A. 出国赚钱", "B. 母亲生病中风", "C. 购入第二间房子", "D. 动手术，心脏血管阻塞"], "correct_answer": "D"}
{"id": "contest_2016_01-Q1", "person_id": "contest_2016_01", "birth": {"year": 1952, "month": 6, "day": 15, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "第二个大限（17–26岁）父母事业情况？", "options": ["A. 十年暴发", "B. 十年破败", "C. 先好后差", "D. 先差后好"], "correct_answer": "B"}
{"id": "contest_2016_01-Q2", "person_id": "contest_2016_01", "birth": {"year": 1952, "month": 6, "day": 15, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "第三个大限（27–36岁）：自己姻缘情况？", "options": ["A. 先好后坏", "B. 先坏后好", "C. 一直都差", "D. 越来越好"], "correct_answer": "A"}
{"id": "contest_2016_01-Q3", "person_id": "contest_2016_01", "birth": {"year": 1952, "month": 6, "day": 15, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "1988戊辰年：父母情况：", "options": ["A. 得大笔横财", "B. 和孙儿关系差", "C. 急症后来死亡", "D. 生意扩充成功"], "correct_answer": "C"}
{"id": "contest_2016_01-Q4", "person_id": "contest_2016_01", "birth": {"year": 1952, "month": 6, "day": 15, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "1993癸酉年与人合作（第三个大限认识的男性朋友）搞公司，拍档情况？", "options": ["A. 拍档带来大生意", "B. 拍档带来大麻烦", "C. 拍档实力. 能力高强", "D. 拍档晋升高官"], "correct_answer": "B"}
{"id": "contest_2016_01-Q5", "person_id": "contest_2016_01", "birth": {"year": 1952, "month": 6, "day": 15, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "1994年公司情况？", "options": ["A. 高速扩展成功", "B. 大客注资", "C. 与另一间公司合作赚大钱", "D. 结束倒闭"], "correct_answer": "D"}
{"id": "contest_2016_02-Q1", "person_id": "contest_2016_02", "birth": {"year": 1975, "month": 9, "day": 20, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主样貌特征？", "options": ["A. 身材瘦削眼睛较大", "B. 身材瘦削眼睛较小", "C. 身材肥大眼睛较大", "D. 身材肥大眼睛较小"], "correct_answer": "B"}
{"id": "contest_2016_02-Q2", "person_id": "contest_2016_02", "birth": {"year": 1975, "month": 9, "day": 20, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "个性及学历情况如何？", "options": ["A. 平庸又懒惰（大学未毕业）", "B. 不聪敏但勤力死读书（大学毕业）", "C. 聪敏但不读书（大学未毕业）", "D. 聪敏能读书有成（大学毕业）"], "correct_answer": "C"}
{"id": "contest_2016_02-Q3", "person_id": "contest_2016_02", "birth": {"year": 1975, "month": 9, "day": 20, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "26–35大限内财政状态最终如何？", "options": ["A. 破产", "B. 中六合彩发大横财，发达", "C. 打工仔（上班族），不发不败，财政尚可", "D. 不停转工财来财去，无积蓄"], "correct_answer": "D"}
{"id": "contest_2016_02-Q4", "person_id": "contest_2016_02", "birth": {"year": 1975, "month": 9, "day": 20, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "36–45大限内事业运势？", "options": ["A. 名成利就工作顺利", "B. 长期失业不工作", "C. 自己当老板，生意失败", "D. 工作发展不顺利每况越下"], "correct_answer": "A"}
{"id": "contest_2016_02-Q5", "person_id": "contest_2016_02", "birth": {"year": 1975, "month": 9, "day": 20, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "2016年已经发生何等人生大事？", "options": ["A. 意外死亡", "B. 感情美满，结婚之年", "C. 中六合彩大横财环游世界", "D. 生癌但治好"], "correct_answer": "A"}
{"id": "contest_2016_03-Q1", "person_id": "contest_2016_03", "birth": {"year": 1970, "month": 6, "day": 5, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的家境跟父母关系如何？", "options": ["A. 家境富有，跟母亲感情比较好", "B. 家境富有，跟父亲感情比较好", "C. 家境小康，跟父亲感情不好", "D. 家境不好，跟父母感情都不好"], "correct_answer": "B"}
{"id": "contest_2016_03-Q2", "person_id": "contest_2016_03", "birth": {"year": 1970, "month": 6, "day": 5, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的个性及婚姻如何？", "options": ["A. 个性叛逆易情绪化，婚姻不美满，离婚", "B. 个性随和热诚，婚姻美满", "C. 个性固执孤僻，不婚主义者", "D. 个性直爽开朗，未婚仅有男朋友"], "correct_answer": "A"}
{"id": "contest_2016_03-Q3", "person_id": "contest_2016_03", "birth": {"year": 1970, "month": 6, "day": 5, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主1993年发生了什么事？", "options": ["A. 中奖一百万彩金", "B. 结婚", "C. 父亲去世", "D. 自行创业"], "correct_answer": ""}
{"id": "contest_2016_03-Q4", "person_id": "contest_2016_03", "birth": {"year": 1970, "month": 6, "day": 5, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主目前状况如何？", "options": ["A. 事业成功的女企业家", "B. 监狱的女犯", "C. 寺庙的尼姑", "D. 一般的上班族"], "correct_answer": "D"}
{"id": "contest_2016_03-Q5", "person_id": "contest_2016_03", "birth": {"year": 1970, "month": 6, "day": 5, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主目前身体状况如何？", "options": ["A. 糖尿病", "B. 高血压", "C. 忧郁症", "D. 肝硬化"], "correct_answer": "C"}
{"id": "contest_2016_04-Q1", "person_id": "contest_2016_04", "birth": {"year": 1963, "month": 2, "day": 6, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主祖辈含父母家庭背景？", "options": ["A. 三代同堂，富裕商人", "B. 祖上零落，贫穷孤苦", "C. 公教老师，金融财政", "D. 中产阶层，工商农民"], "correct_answer": "B"}
{"id": "contest_2016_04-Q2", "person_id": "contest_2016_04", "birth": {"year": 1963, "month": 2, "day": 6, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主本人手足. 职业及婚姻？", "options": ["A. 独子，食品工厂，美满婚姻", "B. 手足2人，金融财政，大妻小妾", "C. 手足3人，百货行销，离婚同居", "D. 手足6人，算命风水，单身未婚"], "correct_answer": "D"}
{"id": "contest_2016_04-Q3", "person_id": "contest_2016_04", "birth": {"year": 1963, "month": 2, "day": 6, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主母亡何年？", "options": ["A. 1999", "B. 2000", "C. 2003（立秋前）", "D. 2004"], "correct_answer": "B"}
{"id": "contest_2016_04-Q4", "person_id": "contest_2016_04", "birth": {"year": 1963, "month": 2, "day": 6, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主父亲车祸脑损似植物人何年？", "options": ["A. 2004", "B. 2005", "C. 2006", "D. 2009"], "correct_answer": "C"}
{"id": "contest_2016_04-Q5", "person_id": "contest_2016_04", "birth": {"year": 1963, "month": 2, "day": 6, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "戊申运，2014甲午年丙子月发生何事？", "options": ["A. 生命大发财禄", "B. 意外中大奖", "C. 体弱多病又中风", "D. 桃花女色破财"], "correct_answer": "C"}
{"id": "contest_2016_05-Q1", "person_id": "contest_2016_05", "birth": {"year": 1952, "month": 2, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主出生家庭环境及教育程度？", "options": ["A. 出身平民，大学毕业", "B. 出身平民，大学未毕业", "C. 出身富裕，大学毕业", "D. 出身富裕，大学未毕业"], "correct_answer": "A"}
{"id": "contest_2016_05-Q2", "person_id": "contest_2016_05", "birth": {"year": 1952, "month": 2, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的健康及父母. 子女情况如何？", "options": ["A. 健康少病痛，父母健在，有子女", "B. 健康少病痛，父母离世，没有子女", "C. 亚健康多病痛，父母健在，有子女", "D. 亚健康多病痛，父母离世，没有子女"], "correct_answer": "C"}
{"id": "contest_2016_05-Q3", "person_id": "contest_2016_05", "birth": {"year": 1952, "month": 2, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主性格特质及婚姻？", "options": ["A. 谦厚爱护太太，依然离婚", "B. 脾气爆躁常常打骂太太，未离婚", "C. 潇洒，多异性欢迎，未离婚", "D. 洁癖爱完美，一心一意爱护太太，依然离婚"], "correct_answer": "C"}
{"id": "contest_2016_05-Q4", "person_id": "contest_2016_05", "birth": {"year": 1952, "month": 2, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主现在的职业及财富？", "options": ["A. 白手兴家生意人，财富丰盛", "B. 职位低微，三餐不继", "C. 生意之命，财绝破产", "D. 中级管理工作，平民生活"], "correct_answer": "A"}
{"id": "contest_2016_05-Q5", "person_id": "contest_2016_05", "birth": {"year": 1952, "month": 2, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "哪两个大运二十年是其事业发展高峰？", "options": ["A. 乙巳, 丙午（1975–1994）", "B. 丙午, 丁未（1985–2004）", "C. 丁未, 戊申（1995–2014）", "D. 乙巳, 戊申（1975–1984, 2005–2014）"], "correct_answer": "B"}
{"id": "contest_2016_06-Q1", "person_id": "contest_2016_06", "birth": {"year": 1982, "month": 5, "day": 30, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主性格？", "options": ["A. 胆怯怕事", "B. 斯文爱靓", "C. 急燥火爆", "D. 懒惰成性"], "correct_answer": "C"}
{"id": "contest_2016_06-Q2", "person_id": "contest_2016_06", "birth": {"year": 1982, "month": 5, "day": 30, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主出身家境及学历？", "options": ["A. 出身富裕阶层，中学毕业", "B. 出身富裕阶层，大学毕业", "C. 出身低下阶层，中学毕业", "D. 出身低下阶层，大学毕业"], "correct_answer": "B"}
{"id": "contest_2016_06-Q3", "person_id": "contest_2016_06", "birth": {"year": 1982, "month": 5, "day": 30, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主出社会的职业？", "options": ["A. 政府机关任职", "B. 教师职业", "C. 运动员教练", "D. 打理家族生意"], "correct_answer": "D"}
{"id": "contest_2016_06-Q4", "person_id": "contest_2016_06", "birth": {"year": 1982, "month": 5, "day": 30, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的结婚在何年？", "options": ["A. 2009", "B. 2010", "C. 2011", "D. 2012"], "correct_answer": "C"}
{"id": "contest_2016_06-Q5", "person_id": "contest_2016_06", "birth": {"year": 1982, "month": 5, "day": 30, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "父亲惹官非及太太小产于何年一齐发生？", "options": ["A. 2010", "B. 2012", "C. 2013", "D. 2014"], "correct_answer": "C"}
{"id": "contest_2016_07-Q1", "person_id": "contest_2016_07", "birth": {"year": 1970, "month": 10, "day": 5, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的性格及学历？", "options": ["A. 多言，大学以上学历", "B. 多言，大学以下学历", "C. 沉默少言，大学以上学历", "D. 沉默少言，大学以下学历"], "correct_answer": "B"}
{"id": "contest_2016_07-Q2", "person_id": "contest_2016_07", "birth": {"year": 1970, "month": 10, "day": 5, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "以下哪一个合乎命主的婚姻感情及子女及父母情况？", "options": ["A. 已婚，婚姻美满，有儿女，父母健在", "B. 已婚，常被丈夫打伤，有儿女，父母不在人世", "C. 已婚，离婚，再婚，丈夫死亡，无儿女，父母不在人世", "D. 未婚，多次拍拖多次分离，无儿女，与母亲生活"], "correct_answer": "D"}
{"id": "contest_2016_07-Q3", "person_id": "contest_2016_07", "birth": {"year": 1970, "month": 10, "day": 5, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主于哪个年份做过手术？", "options": ["A. 1998", "B. 2003", "C. 2007", "D. 2009"], "correct_answer": "A"}
{"id": "contest_2016_07-Q4", "person_id": "contest_2016_07", "birth": {"year": 1970, "month": 10, "day": 5, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的2013年至今事业工作？", "options": ["A. 地产经纪", "B. 大学教师", "C. CEO秘书", "D. 散工，时有时无，收入不稳定"], "correct_answer": "D"}
{"id": "contest_2016_07-Q5", "person_id": "contest_2016_07", "birth": {"year": 1970, "month": 10, "day": 5, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在哪一个大运的运气比较好？", "options": ["A. 甲申（1979–1988）", "B. 癸未（1989–1998）", "C. ——（1999–2008）", "D. 辛巳（2009–现在）"], "correct_answer": "A"}
{"id": "contest_2017_01-Q1", "person_id": "contest_2017_01", "birth": {"year": 1961, "month": 10, "day": 5, "hour": 20, "minute": 5}, "gender": "male", "birthplace": "unknown", "question": "請問命造出生那年(1961年) 發生何事?", "options": ["A. 全家移民", "B. 父親遇難死亡", "C. 賣給別人", "D. 家中火災"], "correct_answer": "C"}
{"id": "contest_2017_01-Q2", "person_id": "contest_2017_01", "birth": {"year": 1961, "month": 10, "day": 5, "hour": 20, "minute": 5}, "gender": "male", "birthplace": "unknown", "question": "請問命造在第一個大運(1970—1979)的經歷是?", "options": ["A. 無心念書而提早服兵役", "B. 學業成績很好但家中窮困沒法繼續念書", "C. 學業成績優良而獲取助學金繼續念書", "D. 常常打架鬧事而被學校開除"], "correct_answer": "A"}
{"id": "contest_2017_01-Q3", "person_id": "contest_2017_01", "birth": {"year": 1961, "month": 10, "day": 5, "hour": 20, "minute": 5}, "gender": "male", "birthplace": "unknown", "question": "甲午運(1990–1999)結婚，那年生BB，那年離婚?", "options": ["A. 1992生BB／2001離婚", "B. 1993生BB／1999離婚", "C. 1994生BB／1997離婚", "D. 1995生BB／1995離婚"], "correct_answer": "C"}
{"id": "contest_2017_01-Q4", "person_id": "contest_2017_01", "birth": {"year": 1961, "month": 10, "day": 5, "hour": 20, "minute": 5}, "gender": "male", "birthplace": "unknown", "question": "命造從事過哪些行業？", "options": ["A. 現在演員／過去廚師", "B. 現在演員／過去軍人", "C. 現在燒焊／過去行船", "D. 現在燒焊／過去售貨員"], "correct_answer": "A"}
{"id": "contest_2017_01-Q5", "person_id": "contest_2017_01", "birth": {"year": 1961, "month": 10, "day": 5, "hour": 20, "minute": 5}, "gender": "male", "birthplace": "unknown", "question": "命造的性格及財政？", "options": ["A. 隨和友善交際好，投資失敗欠銀行債務", "B. 有愛心但難相處，不善理財無積蓄", "C. 暴躁固執好勝，善投資富裕人生", "D. 自私貪財少交際，投資樓房而富"], "correct_answer": "B"}
{"id": "contest_2017_02-Q1", "person_id": "contest_2017_02", "birth": {"year": 1980, "month": 6, "day": 25, "hour": 23, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "命主的家庭背景?", "options": ["A. 家庭富裕父母恩愛", "B. 家庭富裕父母異離", "C. 平民家庭父母恩愛", "D. 平民家庭父母異離"], "correct_answer": "D"}
{"id": "contest_2017_02-Q2", "person_id": "contest_2017_02", "birth": {"year": 1980, "month": 6, "day": 25, "hour": 23, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "命主的結婚年份?", "options": ["A. 2008", "B. 2009", "C. 2010", "D. 2011"], "correct_answer": "A"}
{"id": "contest_2017_02-Q3", "person_id": "contest_2017_02", "birth": {"year": 1980, "month": 6, "day": 25, "hour": 23, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "學歷及職業模式?", "options": ["A. 大學／創業者擁公司", "B. 大學／上班打工", "C. 高中輟學／創業者擁公司", "D. 高中輟學／上班打工"], "correct_answer": "B"}
{"id": "contest_2017_02-Q4", "person_id": "contest_2017_02", "birth": {"year": 1980, "month": 6, "day": 25, "hour": 23, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "健康和疾病?", "options": ["A. 慢性：1992甲肝；1995闌尾炎", "B. 突發：1992禽流感；1995腸胃炎", "C. 腫瘤癌症：1992糖尿病；1995腸癌手術", "D. 皮膚感染：1992紅斑狼瘡；1995再度復發"], "correct_answer": "A"}
{"id": "contest_2017_02-Q5", "person_id": "contest_2017_02", "birth": {"year": 1980, "month": 6, "day": 25, "hour": 23, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "當下財富等級?", "options": ["A. 父母有產業本人有存款共約500萬美元", "B. 父母無產業白手起家約10萬美元積蓄", "C. 父母無產業月光族負債無存款", "D. 父母有產業本人無積蓄靠父母名下房產約200萬美元"], "correct_answer": "B"}
{"id": "contest_2017_03-Q1", "person_id": "contest_2017_03", "birth": {"year": 1961, "month": 1, "day": 25, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的性情和出身如何?", "options": ["A. 沉默善意願付出／出身富家", "B. 固執霸道自利／出身貧困", "C. 鋒芒畢露易得罪人／出身富家", "D. 豪爽大方社交好／出身貧困"], "correct_answer": "A"}
{"id": "contest_2017_03-Q2", "person_id": "contest_2017_03", "birth": {"year": 1961, "month": 1, "day": 25, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "1996年事業上發生何事?", "options": ["A. 合作經商失敗", "B. 出國打工一年後回來", "C. 入大企業做銷售一年升主任", "D. 做保險達千萬業績"], "correct_answer": "B"}
{"id": "contest_2017_03-Q3", "person_id": "contest_2017_03", "birth": {"year": 1961, "month": 1, "day": 25, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "學歷及婚姻情況?", "options": ["A. 小學畢業／未婚同居", "B. 小學畢業／結婚後離婚", "C. 大學文憑／未婚同居", "D. 大學文憑／結婚後離婚"], "correct_answer": "A"}
{"id": "contest_2017_03-Q4", "person_id": "contest_2017_03", "birth": {"year": 1961, "month": 1, "day": 25, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "父親去世年份？", "options": ["A. 1998", "B. 2002", "C. 2005", "D. 2009"], "correct_answer": "C"}
{"id": "contest_2017_03-Q5", "person_id": "contest_2017_03", "birth": {"year": 1961, "month": 1, "day": 25, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "2006年的事業狀態？", "options": ["A. 衝動辭職失業一年", "B. 與上司發生關係連升三級", "C. 與夥伴拆夥另覓合夥經商至今", "D. 被高薪挖角引舊公司提告"], "correct_answer": "C"}
{"id": "contest_2017_04-Q1", "person_id": "contest_2017_04", "birth": {"year": 1980, "month": 8, "day": 12, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主出生家庭情況?", "options": ["A. 富裕父母健在", "B. 富裕父母早亡由祖父母照顧", "C. 貧窮父母健在", "D. 貧窮父母早亡孤兒院長大"], "correct_answer": "A"}
{"id": "contest_2017_04-Q2", "person_id": "contest_2017_04", "birth": {"year": 1980, "month": 8, "day": 12, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "青年學習情況?", "options": ["A. 1997會考佳；1999高考差未上大學", "B. 1997會考佳；1999高考好並上大學", "C. 1997會考差放棄學業工作", "D. 1997前停學並於1997創業"], "correct_answer": "A"}
{"id": "contest_2017_04-Q3", "person_id": "contest_2017_04", "birth": {"year": 1980, "month": 8, "day": 12, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "結婚年份?", "options": ["A. 2007", "B. 2010", "C. 2014", "D. 2016"], "correct_answer": "A"}
{"id": "contest_2017_04-Q4", "person_id": "contest_2017_04", "birth": {"year": 1980, "month": 8, "day": 12, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "2006年發生何事?", "options": ["A. 未婚生子", "B. 惹官非坐牢", "C. 欠貸逾百萬港幣", "D. 賺逾一億港幣"], "correct_answer": "D"}
{"id": "contest_2017_04-Q5", "person_id": "contest_2017_04", "birth": {"year": 1980, "month": 8, "day": 12, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "2007—2008兩年發生何事?", "options": ["A. 生意很好賺很多錢", "B. 與女上司偷歡升職加薪", "C. 破產並坐牢", "D. 交通意外截肢右腳"], "correct_answer": "C"}
{"id": "contest_2017_05-Q1", "person_id": "contest_2017_05", "birth": {"year": 1980, "month": 2, "day": 2, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的出身及學歷?", "options": ["A. 平民之家,大學畢業", "B. 平民之家,未能考上大學", "C. 大富之家,大學畢業", "D. 大富之家,未能考上大學"], "correct_answer": "A"}
{"id": "contest_2017_05-Q2", "person_id": "contest_2017_05", "birth": {"year": 1980, "month": 2, "day": 2, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的性格?命主的弟弟情況,那個正確?", "options": ["A. 命主性格和善少言,命主弟弟天才,18歲已經大學畢業", "B. 命主性格和善少言,命主弟弟輕度自閉", "C. 命主性格火爆惡燥,命主弟弟天才,18歲已經大學畢業", "D. 命主性格火爆惡燥,命主弟弟輕度自閉"], "correct_answer": "B"}
{"id": "contest_2017_05-Q3", "person_id": "contest_2017_05", "birth": {"year": 1980, "month": 2, "day": 2, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "何年患肺結核影響至今?", "options": ["A. 1994", "B. 1996", "C. 1998", "D. 2001"], "correct_answer": "C"}
{"id": "contest_2017_05-Q4", "person_id": "contest_2017_05", "birth": {"year": 1980, "month": 2, "day": 2, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "何年創業?", "options": ["A. 2003", "B. 2006", "C. 2009", "D. 2012"], "correct_answer": "A"}
{"id": "contest_2017_05-Q5", "person_id": "contest_2017_05", "birth": {"year": 1980, "month": 2, "day": 2, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "何年同年結婚生BB?", "options": ["A. 2007", "B. 2010", "C. 2013", "D. 2015"], "correct_answer": "B"}
{"id": "contest_2017_06-Q1", "person_id": "contest_2017_06", "birth": {"year": 1976, "month": 5, "day": 15, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主性格和學歷?", "options": ["A. 自專心強,大學畢業", "B. 自專心強,未能上大學", "C. 隨和節儉,大學畢業", "D. 隨和節儉,未能上大學"], "correct_answer": "B"}
{"id": "contest_2017_06-Q2", "person_id": "contest_2017_06", "birth": {"year": 1976, "month": 5, "day": 15, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的健康情況,那個合乎命主?", "options": ["A. 體質稍差,常常出現小病痛", "B. 身體健康,絕少病痛 , 平均三年才一次小感冒而已", "C. 已經有糖尿病,天天要吃糖尿病之藥物", "D. 2016年做過換肝大手術,死而得生"], "correct_answer": "A"}
{"id": "contest_2017_06-Q3", "person_id": "contest_2017_06", "birth": {"year": 1976, "month": 5, "day": 15, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "出身及父母情況?", "options": ["A. 出身富裕,父母健在", "B. 出身富裕,父亡母在", "C. 出身貧窮,父母健在", "D. 出身貧窮,父亡母在"], "correct_answer": "D"}
{"id": "contest_2017_06-Q4", "person_id": "contest_2017_06", "birth": {"year": 1976, "month": 5, "day": 15, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "1999年至今的事業?", "options": ["A. 警察", "B. 家族生意", "C. 醫生", "D. 殯儀行業"], "correct_answer": "D"}
{"id": "contest_2017_06-Q5", "person_id": "contest_2017_06", "birth": {"year": 1976, "month": 5, "day": 15, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "婚姻感情?", "options": ["A. 未婚多次分手", "B. 2006年結婚婚姻美滿", "C. 2010年結婚2015年離婚", "D. 2003年結婚；2008妻子因懷孕病變致母嬰身故"], "correct_answer": "A"}
{"id": "contest_2017_07-Q1", "person_id": "contest_2017_07", "birth": {"year": 1951, "month": 1, "day": 24, "hour": 0, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": "命主出生家境與父母關係，戊子運(1956—1955)中發生何事？", "options": ["A. 出生富裕家庭，父母雙全，父親工作更上層楼。", "B. 出生富裕家庭，父死母在。", "C. 出生貧窮家庭，父母雙全，父親工作更困難。", "D. 出生貧窮家庭，父死母在。"], "correct_answer": "D"}
{"id": "contest_2017_07-Q2", "person_id": "contest_2017_07", "birth": {"year": 1951, "month": 1, "day": 24, "hour": 0, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": "1975結婚. 76年生子，婚後與丈夫生活如何？", "options": ["A. 夫創業成功生活富裕", "B. 夫創業失敗需外出工作", "C. 夫婦各一工作未創業生活平淡", "D. 無工作在家帶兒生活平穩"], "correct_answer": "B"}
{"id": "contest_2017_07-Q3", "person_id": "contest_2017_07", "birth": {"year": 1951, "month": 1, "day": 24, "hour": 0, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": "截至2017年5月生活狀態？", "options": ["A. 夫死亡需外出工作", "B. 夫妻退休生活清閒", "C. 已離婚不用工作", "D. 夫退休儲蓄不多仍需工作"], "correct_answer": "D"}
{"id": "contest_2017_08-Q1", "person_id": "contest_2017_08", "birth": {"year": 1951, "month": 1, "day": 24, "hour": 23, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": "命主出生家境與父母關係，戊子運(1956—1955)中發生何事？", "options": ["A. 出生富裕家庭，父母雙全，父親工作更上層楼。", "B. 出生富裕家庭，父死母在。", "C. 出生貧窮家庭，父母雙全，父親工作更困難。", "D. 出生貧窮家庭，父死母在。"], "correct_answer": "C"}
{"id": "contest_2017_08-Q2", "person_id": "contest_2017_08", "birth": {"year": 1951, "month": 1, "day": 24, "hour": 23, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": "1975結婚. 76年生子，婚後與丈夫生活如何？", "options": ["A. 夫創業成功生活富裕", "B. 夫創業失敗需外出工作", "C. 夫一份工作，妻一份工作，没創業，生活平淡。", "D. 没有工作，在家湊兒，生活平穩。"], "correct_answer": "A"}
{"id": "contest_2018_01-Q1", "person_id": "contest_2018_01", "birth": {"year": 1994, "month": 11, "day": 4, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q1: 此甲戌男命, 以下那個評論合乎命主? (Which of the followings best describes him?)", "options": ["A. 出身富裕家庭, 醫學碩士畢業, 在某醫院外科手術醫生 (Born in A. wealthy family, Master of Medicine, Surgical doctor in A. hospital.)", "B. 出身富裕家庭, 大學未畢業, 曾四海流浪一段時期, 後幫助家族做生意 (Born in A. wealthy family, diD. not graduate from University, wandering arounD. for A. perioD. of time, then helpeD. his family to do business.)", "C. 出身貧窮家庭, 碩士畢業, 某會計師樓高級會計師 (Born in A. poor family, Master’s degree, Senior accountant in an accounting firm.)", "D. 出身貧窮家庭, 中學未畢業, 曾犯罪於2014年坐牢三個月 (Born in A. poor family, diD. not graduate from Secondary school, committeD. A. crime in 2014 anD. was jaileD. for three months.)"], "correct_answer": "B"}
{"id": "contest_2018_01-Q2", "person_id": "contest_2018_01", "birth": {"year": 1994, "month": 11, "day": 4, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q2: 此甲戌男命, 於2017丁酉年發生何事? (What happeneD. to him in 2017 (Year of Rooster)?)", "options": ["A. 與女朋友分手, 更發現身體有脂肪肝 (Broke up with his girlfriend, diagnoseD. with fatty liver.)", "B. 與女朋友分手, 因酒精影響下而發生交通意外死亡 (Broke up with his girlfriend, dieD. from traffiC. accident because of alcohol.)", "C. 因女朋友有了BB, 而在午月結婚, 但在酉月不幸小產 (His girlfrienD. got pregnant, therefore, they got marrieD. in June (Month of Horse), unfortunately, miscarriage happeneD. in September (Month of Rooster.)", "D. 與女朋友結婚, 向銀行借款買下樓房, 三個月後而失業 (Got marrieD. with his girlfriend, purchaseD. A. property with mortgage, became unemployeD. after 3 months.)"], "correct_answer": "A"}
{"id": "contest_2018_02-Q1", "person_id": "contest_2018_02", "birth": {"year": 1973, "month": 6, "day": 7, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q3: 此癸丑女命, 父母, 出身及性格? (Which of the followings best describes her parents, family backgrounD. anD. her character?)", "options": ["A. 父母健在, 出身富裕家庭, 性格心急喜交際 (Parents are alive, born in A. wealthy family, impatient anD. sociable.)", "B. 父母仙逝, 出身富裕家庭, 性格隨和, 怕事不喜交際 (Parents passeD. away, born in A. wealthy family, easy-going, fearful, doesn’t like socializing.)", "C. 父母健在, 出身貧窮家庭, 性格見利忘義而好勝 (Parents are alive, born in A. poor family, forget honour at the prospect of profits anD. aggressive.)", "D. 父母仙逝, 出身貧窮家庭, 性格樂於助人而節儉自己大方別人 (Parents passeD. away, born in A. poor family, helpful, economical to herself but generous to others.)"], "correct_answer": "A"}
{"id": "contest_2018_02-Q2", "person_id": "contest_2018_02", "birth": {"year": 1973, "month": 6, "day": 7, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q4: 此癸丑女命的婚姻愛情, 及子女情況如何? (How are her marriage, love life anD. children?)", "options": ["A. 已婚, 有一個女兒, 丈夫喜歡男人, 命主性取向正常,2004結婚, 婚後一年, 未曾行房 (Married, has A. daughter, husbanD. likes men, she has normal sexual orientation, got marrieD. in 2004, never haD. sex with her husbanD. after 2005.)", "B. 已婚, 沒有子女, 命主喜歡女人, 丈夫有小三, 2004結婚,婚後一年, 未曾行房 (Married, doesn’t have children, she likes women, husbanD. has A. girlfriend, got marrieD. in 2004, never haD. sex with her husbanD. after 2005.)", "C. 未婚, 沒有子女, 前男朋友喜歡男人, 因而分手, 命主性取向正常 (Single, doesn’t have children, broke up with ex-boyfrienD. because he likes men, she has normal sexual orientation.)", "D. 未婚, 雖有一個女兒, 但命主喜歡女人而不結婚 (Single, although she has A. daughter, but she didn’t get marrieD. because she likes women.)"], "correct_answer": "C"}
{"id": "contest_2018_02-Q3", "person_id": "contest_2018_02", "birth": {"year": 1973, "month": 6, "day": 7, "hour": 6, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q5: 此癸丑女命於2016丙申年發生何事, 而令到命主現在沒有工作? (What happeneD. to her in 2016 (Year of Monkey) which leD. to her unemployment now?)", "options": ["A. 誤殺罪成, 現在坐在牢房中而不能工作 (She’s in jail now due to manslaughter, that’s why she can’t work.)", "B. 因交通意外折傷了左腳而沒有工作 (Her left leg was injureD. due to traffiC. accident, that’s why she is unemployed.)", "C. 婚姻愛情問題困擾, 有抑鬱病而沒有工作 (Got problem with marriage anD. love, suffering from depression, that’s why she is unemployed.)", "D. 得了肝癌, 專心養病而沒有工作 (DiagnoseD. with liver cancer, focusing on recovery, that’s why she is not working.)"], "correct_answer": "D"}
{"id": "contest_2018_03-Q1", "person_id": "contest_2018_03", "birth": {"year": 1972, "month": 1, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q6: 命主一生中, 擁有最多財富, 人生之頂點, 是哪一年？ (Which year was his wealthiest year anD. the peak of his life?)", "options": ["A. 2005", "B. 2010", "C. 2012", "D. 2013"], "correct_answer": "D"}
{"id": "contest_2018_03-Q2", "person_id": "contest_2018_03", "birth": {"year": 1972, "month": 1, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q7: 命主過去十年的職業是什麼？ (What was his occupation in the last 10 years?)", "options": ["A. 酒店總廚+西式驅魔人 (HeaD. chef of A. hotel anD. A. Western Exorcist)", "B. 的士司機+風水地師 (Taxi driver anD. A. Feng Shui Master)", "C. 電影監製+神功師傅 (Film producer anD. A. Shen Gong Master)", "D. 保險經紀+西式牧師 (Insurance broker anD. A. Western Priest)"], "correct_answer": "B"}
{"id": "contest_2018_03-Q3", "person_id": "contest_2018_03", "birth": {"year": 1972, "month": 1, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q8: 2014年, 命主身體發生什麼變化？ (What happeneD. to him in 2014?)", "options": ["A. 因車禍而截肢 (AmputateD. due to A. car accident.)", "B. 系統性紅斑狼瘡 (DiagnoseD. with SystemiC. lupus erythematosus.)", "C. 因肥胖而第三期腸癌 (DiagnoseD. with ThirD. stage colorectal cancer due to obesity.)", "D. 因心臓問題而中風 (Got A. stroke due to heart problems.)"], "correct_answer": "D"}
{"id": "contest_2018_03-Q4", "person_id": "contest_2018_03", "birth": {"year": 1972, "month": 1, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q9: 命主於那年, 出現小腦纖維化症之病情? (Which year diD. he get diagnoseD. with Cerebellar Atrophy?)", "options": ["A. 2018", "B. 2017", "C. 2016", "D. 2015"], "correct_answer": "A"}
{"id": "contest_2018_03-Q5", "person_id": "contest_2018_03", "birth": {"year": 1972, "month": 1, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q10: 總結命主的一生, 最佳的形容字句? (Which of the followings best describes his whole life?)", "options": ["A. 一生為別人作嫁衣裳 (WorkeD. harD. for others but didn’t get any benefit for himself.)", "B. 平生不留隔夜錢, 今朝有酒今朝醉 (Didn’t have any savings, enjoyeD. life while he could.)", "C. 餓風流窮快活, 一生孤獨終老 (FinD. happiness in suffering, lonely all his life.)", "D. 衣食無憂, 有兒有女, 有田有房 (Nothing to worry about in life, got son anD. daughter, lanD. anD. property.)"], "correct_answer": "A"}
{"id": "contest_2018_04-Q1", "person_id": "contest_2018_04", "birth": {"year": 1954, "month": 2, "day": 5, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q11 : 命主警界出身,其際遇和處事方式,哪個是對？ (He was working in the police force, which of the followings best describes him?)", "options": ["A. 受洋人上司提拔, 於行業內名利雙收 (Got promoteD. by A. Western supervisor, gaineD. both fame anD. fortune in the industry.)", "B. 雖受洋人上司提拔, 但仍可保持正直, 且處事低調 (Although he got promoteD. by A. Western supervisor, he still maintaineD. his integrity anD. stayeD. low key.)", "C. 得不到洋人上司的提拔, 常常受打壓, 鬱鬱不得志, 得不到名利 (He didn’t get promoteD. by his Western supervisor, always got suppressed, felt blue anD. unappreciated, didn’t get any fame anD. fortune.)", "D. 雖破案出色, 但得不到洋人上司的提拔, 只可處事低調. (Although he was outstanding in solving cases, he didn’t get promoteD. by his Western supervisor, he coulD. only stay low key.)"], "correct_answer": "A"}
{"id": "contest_2018_04-Q2", "person_id": "contest_2018_04", "birth": {"year": 1954, "month": 2, "day": 5, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q12 : 命主對自己儀表的要求,哪個是對？ (Which of the followings correctly describes his requirements of his appearance?)", "options": ["A. 不修邊幅, 我行我素。 (Doesn’t care about his appearance, he goes his own way.)", "B. 注意儀表, 喜愛打扮. 做作 (Cares about his appearance, loves dressing up, artificial.)", "C. 愛買便宜貨色, 縱然款式過時。甚至不介意穿別人的舊衣裳 (Loves to buy cheap things although they’re olD. fashioned, doesn’t minD. wearing other’s olD. clothes.)", "D. 打扮平實, 整齊潔淨 (Plain, neat anD. tidy.)"], "correct_answer": "B"}
{"id": "contest_2018_04-Q3", "person_id": "contest_2018_04", "birth": {"year": 1954, "month": 2, "day": 5, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q13 : 命主哪個大限喪父？(When diD. his father pass away?)", "options": ["A. 1957—1966", "B. 1967—1976", "C. 1977—1986", "D. 1987—1996"], "correct_answer": "B"}
{"id": "contest_2018_04-Q4", "person_id": "contest_2018_04", "birth": {"year": 1954, "month": 2, "day": 5, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q14 : 命主於虛齡34至44的丙子運間；辭掉警務處工作, 並轉為買賣古董和藝術品。客人主要為海外人士。下述哪年, 最為行運？ (He resigneD. from the police office anD. switcheD. to buying anD. selling antiques anD. art when he was 33 – 43 years old. Which of the following years was his best year?)", "options": ["A. 1989年2月4日—-1990年2月4日 (己巳年) (Year of Snake)", "B. 1991年2月4日—-1992年2月4日 (辛未年) (Year of Goat)", "C. 1992年2月4日—-1993年2月4日 (壬申年) (Year of Monkey)", "D. 1993年2月4日—-1994年2月4日 (癸酉年) (Year of Rooster)"], "correct_answer": "C"}
{"id": "contest_2018_04-Q5", "person_id": "contest_2018_04", "birth": {"year": 1954, "month": 2, "day": 5, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q15 : 命主的正室, 替命主懷上了第一胎。唯於同年；卻發生事故,而令BB未能出世。事情的發生時間是在哪一年？ (His wife got pregnant with his first baby, in the same year, their baby didn’t come to this worlD. due to some accident. Which year diD. that happen?)", "options": ["A. 1977", "B. 1978", "C. 1980", "D. 1982"], "correct_answer": "A"}
{"id": "contest_2018_05-Q1", "person_id": "contest_2018_05", "birth": {"year": 1960, "month": 5, "day": 29, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q16 : 命主學歷及其性格? (What’s his education backgrounD. anD. character like?)", "options": ["A. 文盲, 內向怕事 (Illiterate, introverted, fearful.)", "B. 高中畢業, 好勝自我 (GraduateD. from High School, aggressive anD. self centered.)", "C. 大學畢業, 謙虛自律 (GraduateD. from University, humble anD. self-disciplined.)", "D. 碩士畢業, 隨和喜交際 (Master’s degree, easy going anD. sociable.)"], "correct_answer": "B"}
{"id": "contest_2018_05-Q2", "person_id": "contest_2018_05", "birth": {"year": 1960, "month": 5, "day": 29, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q17 : 此命於那年結婚, 同年兒子出生? (Which year diD. he get marrieD. anD. his son was born?)", "options": ["A. 1985", "B. 1986", "C. 1987", "D. 1988"], "correct_answer": "C"}
{"id": "contest_2018_05-Q3", "person_id": "contest_2018_05", "birth": {"year": 1960, "month": 5, "day": 29, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q18 : 此命有四名兒子一名女兒, 以下是其四名子女出生之年, 那年是女兒出生? (He has 4 sons anD. 1 daughter, his children were born in the following years, which year was his daughter born in?", "options": ["A. 1989", "B. 1990", "C. 1991", "D. 1993"], "correct_answer": "D"}
{"id": "contest_2018_05-Q4", "person_id": "contest_2018_05", "birth": {"year": 1960, "month": 5, "day": 29, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q19 : 此命於那年患癌? (Which year diD. he diagnose with cancer?)", "options": ["A. 2009", "B. 2011", "C. 2013", "D. 2015"], "correct_answer": "B"}
{"id": "contest_2018_05-Q5", "person_id": "contest_2018_05", "birth": {"year": 1960, "month": 5, "day": 29, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "Q20 : 命主現有的事業成就及其錢財, 那個正確? (Which of the followings best describes his career anD. his wealth?)", "options": ["A. 打工月薪馬幣5千, 身家清寒, 無儲蓄 (Normal employee, monthly salary MYR $5000, poor, no savings.)", "B. 政府部門職員, 月薪馬幣2萬, 身家馬幣50萬 (Works in the government, monthly salary MYR $20,000, Net worth MYR $500,000.)", "C. 白手興家, 建築材料貿易商, 身家土地及房產, 馬幣5千萬 (Set up his own business, building materials trader, Net worth MYR $50,000,000 including lanD. anD. properties.)", "D. 繼承家事, 小園主, 土地價值馬幣5百萬 (took over the family business, plantation owner, the lanD. value is MYR $5,000,000.)"], "correct_answer": "D"}
{"id": "contest_2018_06-Q1", "person_id": "contest_2018_06", "birth": {"year": 1940, "month": 10, "day": 13, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q21: 此命的出身家庭及學歷文化? (What’s her family anD. education background?)", "options": ["A. 出身富裕家庭, 大學畢業 (Born in A. wealthy family, graduateD. from University.)", "B. 出身富裕家庭, 中學未畢業 (Born in A. wealthy family, diD. not graduate from Secondary School.", "C. 出身貧窮家庭, 大學畢業 (Born in A. poor family, graduateD. from University.)", "D. 出身貧窮家庭, 中學未畢業 (Born in A. poor family, diD. not graduate from Secondary School.)"], "correct_answer": "D"}
{"id": "contest_2018_06-Q2", "person_id": "contest_2018_06", "birth": {"year": 1940, "month": 10, "day": 13, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q22: 此命於那段時間內結婚? (When diD. she get married?)", "options": ["A. 1955—1959", "B. 1960—1964", "C. 1965—1969", "D. 1970—1974"], "correct_answer": "A"}
{"id": "contest_2018_06-Q3", "person_id": "contest_2018_06", "birth": {"year": 1940, "month": 10, "day": 13, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q23: 此命的性格與及夫妻感情如何? (What are her character anD. her relationship with her husbanD. like?)", "options": ["A. 命主性格外向交際緣好, 所以令到夫妻感情不佳 (Outgoing anD. sociable, which affecteD. her relationship with her husband.)", "B. 命主性格外向交際緣好, 而且令到夫妻感情信任和諧 (Outgoing anD. sociable, her relationship with her husbanD. is gooD. anD. they trust each other.)", "C. 命主性格內向交際緣不佳, 而且令到夫妻感情不佳 (IntroverteD. anD. unsociable, which affecteD. her relationship with her husband.)", "D. 命主性格內向交際緣不佳, 所以令到夫妻感情信任和諧 (IntroverteD. anD. unsociable, her relationship with her husbanD. is gooD. anD. they trust each other.)"], "correct_answer": "A"}
{"id": "contest_2018_06-Q4", "person_id": "contest_2018_06", "birth": {"year": 1940, "month": 10, "day": 13, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q24: 此命丈夫的壽命與及丈夫的身材如何? (How long diD. her husbanD. live for anD. how was his figure like?)", "options": ["A. 丈夫不足50歲壽命, 丈夫的身材肥胖高大 (180cm以上) (Her husbanD. passeD. away before 50 years old, he was fat anD. tall [Over 180cm].)", "B. 丈夫不足50歲壽命, 丈夫的身材瘦削矮小 (170cm以下) (Her husbanD. passeD. away before 50 years old, he was skinny anD. short (Under 170cm).)", "C. 丈夫80歲壽終正寢, 丈夫的身材肥胖高大 (180cm以上) (Her husbanD. passeD. away at 80 years old, he was fat anD. tall [Over 180cm].)", "D. 丈夫80歲壽終正寢, 丈夫的身材瘦削矮小 (170cm以下) (Her husbanD. passeD. away at 80 years old, he was skinny anD. short [Under 170cm].)"], "correct_answer": "B"}
{"id": "contest_2018_06-Q5", "person_id": "contest_2018_06", "birth": {"year": 1940, "month": 10, "day": 13, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q25: 此辰戌丑未之女命, 以下那個答案來形容是為合適? (Which of the followings best describes her?)", "options": ["A. 台灣政治界舉足輕重的風雲人物 (She’s A. highly influential person in Taiwan’s political community.)", "B. 一間國際貿易的上市公司老闆 (She’s A. boss of an international listeD. trading company.)", "C. 黑社會的大家姐, 死於牢獄之災 (She’s A. boss of mafia, she dieD. in prison.)", "D. 平民百姓 (She’s an ordinary person.)"], "correct_answer": "D"}
{"id": "contest_2018_07-Q1", "person_id": "contest_2018_07", "birth": {"year": 1993, "month": 8, "day": 17, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q26: 此命幼年(十歲內)出身家庭富裕程度 (What was her family backgrounD. when she was under 10 years old?)", "options": ["A. 貧窮欠債, 父母仙遊 (Poor anD. in debt, parents passeD. away.)", "B. 草根基層, 父母健在 (Grassroot, lower social class, parents were alive.)", "C. 中產家庭, 父母仙遊 (Middle-class family, parents passeD. away.)", "D. 富裕家庭, 父母健在 (Wealthy family, parents were alive.)"], "correct_answer": "B"}
{"id": "contest_2018_07-Q2", "person_id": "contest_2018_07", "birth": {"year": 1993, "month": 8, "day": 17, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q27:此命學歷程度如何？ (What’s her education background?)", "options": ["A. 小學程度, 因健康理由而不能上課 (Primary school, couldn’t attenD. classes due to health problem.)", "B. 中學程度, 中途退學 (Secondary school, droppeD. out of school halfway.)", "C. 大學畢業 (GraduateD. from University)", "D. 博士畢業 (GraduateD. with A. Doctoral degree)"], "correct_answer": "B"}
{"id": "contest_2018_07-Q3", "person_id": "contest_2018_07", "birth": {"year": 1993, "month": 8, "day": 17, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q28:此人性格特徵？ (What’s her character like?)", "options": ["A. 暴躁野蠻 (Irritable anD. brutal)", "B. 刻薄無情 (Mean anD. heartless)", "C. 溫柔善良 (Gentle anD. kind)", "D. 驕傲自大 (Arrogant)"], "correct_answer": "C"}
{"id": "contest_2018_07-Q4", "person_id": "contest_2018_07", "birth": {"year": 1993, "month": 8, "day": 17, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q29:此人於2016年7月的那項感情運程描述為正確？ (Which of the followings best describes her love life in July 2016?)", "options": ["A. 發現男友有第三者, 竟然是男性, 無奈分手 (She discovereD. that her boyfrienD. haD. an affair with A. man, broke up helplessly.)", "B. 發現男友有女第三者, 氣憤下而剪斷他子孫根 (She discovereD. that her boyfrienD. haD. an affair with A. woman, she angrily cut off his penis.)", "C. 跟男友結婚 (Got marrieD. with her boyfriend)", "D. 跟男友吵架 (QuarreleD. with boyfriend)"], "correct_answer": "D"}
{"id": "contest_2018_07-Q5", "person_id": "contest_2018_07", "birth": {"year": 1993, "month": 8, "day": 17, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q30:此人於2017年發生何事？ (What happeneD. to her in 2017?)", "options": ["A. 破產欠債 (BankrupteD. anD. in debt)", "B. 得到橫財800萬港元 (She won $8 Million Hong Kong Dollars)", "C. 坐牢 (In prison)", "D. 普通打工 (Average worker)"], "correct_answer": "D"}
{"id": "contest_2018_08-Q1", "person_id": "contest_2018_08", "birth": {"year": 1961, "month": 3, "day": 25, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q31：命主祖輩以及父母家庭背景? (What are her grandparents anD. her parent’s backgrounD. like?)", "options": ["A. 祖輩富裕, 而父母貧窮 (Her grandparents were wealthy, but her parents were poor.)", "B. 祖輩貧窮, 而父母富裕 (Her grandparents were poor, but her parents were wealthy.)", "C. 祖輩富裕, 而父母同樣 (Both her grandparents anD. parents were wealthy.)", "D. 祖輩貧窮, 而父母同樣 (Both her grandparents anD. parents were poor.)"], "correct_answer": "A"}
{"id": "contest_2018_08-Q2", "person_id": "contest_2018_08", "birth": {"year": 1961, "month": 3, "day": 25, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q32：命主虛齡14-23歲時, 其家庭關係如何？ (How was her relationship with her family with she was 13- 22 years old?)", "options": ["A. 與哥哥們生活 (She was living with her elder brothers.)", "B. 離家出走居住 (She ran away from her family.)", "C. 被養父母收養 (She was adopteD. by her foster parents.)", "D. 家庭幸福美滿 (She haD. A. very gooD. relationship with her family.)"], "correct_answer": "B"}
{"id": "contest_2018_08-Q3", "person_id": "contest_2018_08", "birth": {"year": 1961, "month": 3, "day": 25, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q33：命主個性及學歷情况如何？ (What are her character anD. her education backgrounD. like?)", "options": ["A. 義氣豪爽, 不平則鳴 (小學畢業) (Loyal anD. bold, she will cry out against injustice, graduateD. from Primary school.)", "B. 自私自利, 防衛性強 (中學畢業) (Selfish, defensive, graduateD. from Secondary school.)", "C. 資質愚笨, 勤奮補救 (大專畢業) (Stupid, hardworking, graduateD. from college.)", "D. 愛好學習, 讀書有成 (大學畢業) (Loves studying, gooD. at academics, graduateD. from University.)"], "correct_answer": "A"}
{"id": "contest_2018_08-Q4", "person_id": "contest_2018_08", "birth": {"year": 1961, "month": 3, "day": 25, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q34：命主濫藥問題以及腎病, 多次進出醫院, 於那個時段發生？ (She was admitteD. to hospital many times due to drug addiction anD. kidney disease, when diD. that happen?)", "options": ["A. 1974—1983", "B. 1984—1993", "C. 1994—2003", "D. 2004—2013"], "correct_answer": "D"}
{"id": "contest_2018_08-Q5", "person_id": "contest_2018_08", "birth": {"year": 1961, "month": 3, "day": 25, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q35：命主的丈夫受傷進了醫院而且更惹上官非, 發生於那個年份? (When diD. her husbanD. get injured, admitteD. to hospital anD. also involveD. in A. lawsuit?)", "options": ["A. 2014年10月 (Oct 2014)", "B. 2004年10月 (Oct 2004)", "C. 1994年10月 (Oct 1994)", "D. 1984年10月 (Oct 1984)"], "correct_answer": "C"}
{"id": "contest_2018_09-Q1", "person_id": "contest_2018_09", "birth": {"year": 1958, "month": 4, "day": 16, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q36 : 命主出生背景? (What’s her family background?)", "options": ["A. 家境清貧, 母親病重 (Poor family, mother was seriously sick.)", "B. 家境富裕, 父親病重 (Wealthy family, father was seriously sick.)", "C. 家境清貧, 送给他人養育 (Poor family, she was raiseD. up by the others.)", "D. 家境富裕, 父母要出外工幹, 婆婆養育湊大 (Wealthy family, parents haD. to work in overseas, raiseD. up by her grandmother.)"], "correct_answer": "C"}
{"id": "contest_2018_09-Q2", "person_id": "contest_2018_09", "birth": {"year": 1958, "month": 4, "day": 16, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q37 : 命主父親死於那一年？ (Which year diD. her father pass away?)", "options": ["A. 1972", "B. 1973", "C. 1976", "D. 1978"], "correct_answer": "D"}
{"id": "contest_2018_09-Q3", "person_id": "contest_2018_09", "birth": {"year": 1958, "month": 4, "day": 16, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q38 : 1988年發生何事？ (What happeneD. in 1988?)", "options": ["A. 發生意外要做手術 (HaD. an operation due to an accident)", "B. 婚姻有第三者追求 (She was marrieD. but she haD. an affair)", "C. 結婚 (Got married)", "D. 犯了罪, 官非纏身 (CommitteD. A. crime, got involveD. in A. lawsuit.)"], "correct_answer": "C"}
{"id": "contest_2018_09-Q4", "person_id": "contest_2018_09", "birth": {"year": 1958, "month": 4, "day": 16, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q39 : 命主現在婚姻狀況？ (How’s her marriage?)", "options": ["A. 無結婚, 無兒女 (DiD. not get married, no children.)", "B. 有結婚, 無兒女 (Married, no children.)", "C. 一次婚姻, 一子一女 (MarrieD. once, got 1 son anD. 1 daughter.)", "D. 二次婚姻, 一子一女 (MarrieD. twice, got 1 son anD. 1 daughter.)"], "correct_answer": "C"}
{"id": "contest_2018_09-Q5", "person_id": "contest_2018_09", "birth": {"year": 1958, "month": 4, "day": 16, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "Q40 : 命主現今狀況？ (How’s her life now?)", "options": ["A. 孤獨一人, 生活艱苦 (Single, lonely, harD. life.)", "B. 看破紅塵, 佛堂工作 (See through the vanity of the world, working in A. Buddhist temple.)", "C. 丈夫子女同住, 生活安穩 (Living with husbanD. anD. kids, life is smooth anD. steady.)", "D. 與他人同居, 生活平淡 (Living with her partner, life is common.)"], "correct_answer": "C"}
{"id": "contest_2019_01-Q1", "person_id": "contest_2019_01", "birth": {"year": 1982, "month": 1, "day": 23, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的身體跟長相為何?命主的父親何時過世?", "options": ["A. 身高192CM,模特身材,長形的臉,1991父亡,", "B. 身高182CM,中年大叔肥胖型身材,圆型面形,1997父亡", "C. 身高172CM,精壯運動員身材,方型面形,1991父亡", "D. 身高162CM,瘦小乾偏型身材,三角的臉,1997父亡"], "correct_answer": "C"}
{"id": "contest_2019_01-Q2", "person_id": "contest_2019_01", "birth": {"year": 1982, "month": 1, "day": 23, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的學歷及其目前的工作?", "options": ["A. 博士碩士畢業,在貿易公司上班,當產品業務員之管理", "B. 只有高中畢業,在貿易公司上班,當產品業務員", "C. 博士碩士畢業,在大型私人醫院機構,從事研究", "D. 只有高中畢業,在大型私人醫院機構,從事研究助理"], "correct_answer": "C"}
{"id": "contest_2019_01-Q3", "person_id": "contest_2019_01", "birth": {"year": 1982, "month": 1, "day": 23, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主需要開刀,在醫院住了三天,於那年發生?", "options": ["A. 2006年1月1日", "B. 2009年1月1日", "C. 2011年1月1日", "D. 2014年1月1日"], "correct_answer": "D"}
{"id": "contest_2019_01-Q4", "person_id": "contest_2019_01", "birth": {"year": 1982, "month": 1, "day": 23, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主婚姻小孩及其男女交往之次數?", "options": ["A. 未婚.没有小孩.交往兩次", "B. 未婚.有小孩.記不清的数量", "C. 已婚,有小孩,只交往一次", "D. 離婚,没有小孩,记不清的數量"], "correct_answer": "A"}
{"id": "contest_2019_01-Q5", "person_id": "contest_2019_01", "birth": {"year": 1982, "month": 1, "day": 23, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主現在的財務壯況?", "options": ["A. 名下有不動產,存款很多,没有卡債", "B. 名下有不動產,存款為0,有欠卡債", "C. 名下没有不動產,存款很多,没有卡債", "D. 名下没有不動產,存款為0,有欠卡債"], "correct_answer": "B"}
{"id": "contest_2019_02-Q1", "person_id": "contest_2019_02", "birth": {"year": 1987, "month": 7, "day": 10, "hour": 18, "minute": 27}, "gender": "male", "birthplace": "unknown", "question": "命主的性格?", "options": ["A. 多话,思想极端,喜欢咒骂别人", "B. 沉默寡言,随和,尊重他人", "C. 聪明伶俐,见风驶陀,性情冷静", "D. 霸道野蛮,喜欢搞小动作"], "correct_answer": "C"}
{"id": "contest_2019_02-Q2", "person_id": "contest_2019_02", "birth": {"year": 1987, "month": 7, "day": 10, "hour": 18, "minute": 27}, "gender": "male", "birthplace": "unknown", "question": "命主在哪一年结婚?", "options": ["A. 2017", "B. 2015", "C. 2009", "D. 尚未结婚"], "correct_answer": "A"}
{"id": "contest_2019_02-Q3", "person_id": "contest_2019_02", "birth": {"year": 1987, "month": 7, "day": 10, "hour": 18, "minute": 27}, "gender": "male", "birthplace": "unknown", "question": "命主在2003年发生什么事?", "options": ["A. 父亲过世,得到一大笔遗产", "B. 从非法赌博中赢得数十万", "C. 全家非法移民去澳洲", "D. 考试成绩差被父母打骂,离家出走半年。"], "correct_answer": "B"}
{"id": "contest_2019_02-Q4", "person_id": "contest_2019_02", "birth": {"year": 1987, "month": 7, "day": 10, "hour": 18, "minute": 27}, "gender": "male", "birthplace": "unknown", "question": "命主从毕业阶段到现在的职业", "options": ["A. 客户服务专员,房地产经纪,律师", "B. 直销人士,电脑维修员,Uber司机", "C. 冷气维修工,汽车维修员,电脑维修员", "D. 补习教师,非法博彩经纪,财务公司老板"], "correct_answer": "A"}
{"id": "contest_2019_02-Q5", "person_id": "contest_2019_02", "birth": {"year": 1987, "month": 7, "day": 10, "hour": 18, "minute": 27}, "gender": "male", "birthplace": "unknown", "question": "主在2018年发生什么事?", "options": ["A. 和朋友合资炒股失败,欠下巨额债务", "B. 醉酒开车发生车祸,丧失了右脚", "C. 获得贵人投资,创业开公司", "D. 竞选地方议员成功"], "correct_answer": "C"}
{"id": "contest_2019_03-Q1", "person_id": "contest_2019_03", "birth": {"year": 1984, "month": 12, "day": 28, "hour": null, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ":描述命主上学时期的表现特征?", "options": ["A. 聪颖好学,学业优秀", "B. 安分乖巧,学业中等", "C. 调皮懒惰,学业较差", "D. 勤奋苦读,学业良好"], "correct_answer": "C"}
{"id": "contest_2019_03-Q2", "person_id": "contest_2019_03", "birth": {"year": 1984, "month": 12, "day": 28, "hour": null, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ". 此命目前婚姻状况如何?", "options": ["A. 无婚姻,无儿女", "B. 无婚姻,有儿女", "C. 一次婚姻,无儿女", "D. 一次婚姻,有儿女"], "correct_answer": "C"}
{"id": "contest_2019_03-Q3", "person_id": "contest_2019_03", "birth": {"year": 1984, "month": 12, "day": 28, "hour": null, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ". 此命目前身体上哪部分有健康问题?", "options": ["A. 肠胃问题,消化吸收不良,经常拉肚子", "B. 呼吸系统问题,经常胸闷,喘不过气,咳嗽", "C. 腿部问题,风湿关节炎,下雨前关节疼痛,走不了路", "D. 皮肤问题,过敏性皮肤"], "correct_answer": "A"}
{"id": "contest_2019_03-Q4", "person_id": "contest_2019_03", "birth": {"year": 1984, "month": 12, "day": 28, "hour": null, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ". 当前工作. 财产状况?", "options": ["A. 无房无车,无业,有负债", "B. 无房有车,工薪,月收入五千元", "C. 有房有车,公司高管,年入百万", "D. 多套房产有车,企业老板,年盈收三千万"], "correct_answer": "A"}
{"id": "contest_2019_03-Q5", "person_id": "contest_2019_03", "birth": {"year": 1984, "month": 12, "day": 28, "hour": null, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ". 下列哪个事情不是发生在命主身上?", "options": ["A. 合伙创业被朋友坑倒闭", "B. 从事保险行业", "C. 进国有集团上班", "D. 在亲戚机械厂里做技术工"], "correct_answer": "D"}
{"id": "contest_2019_04-Q1", "person_id": "contest_2019_04", "birth": {"year": 1971, "month": 5, "day": 28, "hour": 2, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": ":以下哪项描述是命主甲午至乙未運(1974年-1994年)的境況?", "options": ["A. 出生於大富大貴家庭.家運渐落.讀書聰颖.學業順利", "B. 出生於小康家庭.家運渐落.無心向學.讀書不成", "C. 出生於大富大貴家庭.家運渐隆.無心向學.讀書不成", "D. 出生於小康家庭.家運渐隆.讀書聰穎.學業順利"], "correct_answer": "D"}
{"id": "contest_2019_04-Q2", "person_id": "contest_2019_04", "birth": {"year": 1971, "month": 5, "day": 28, "hour": 2, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": ":以下哪項是命主於1998戊寅年的經歷?", "options": ["A. 當年與前輩合彩創業,幾經辛苦,年底已赚到200萬左右。", "B. 當年决心自行創業,幾經辛苦,年底已忍不住止蝕離場。", "C. 當年跟男友合份買樓同居,但楼價一路向下,出現財困。", "D. 當年男友一次性付款買樓赠送予命主,雖楼價一路向下,但對命主無影響。"], "correct_answer": "C"}
{"id": "contest_2019_04-Q3", "person_id": "contest_2019_04", "birth": {"year": 1971, "month": 5, "day": 28, "hour": 2, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": ":以下哪項描述乎合命主於丙申運(1994年-2004年)及丁酉運(2004年-2014年)的財運状況?", "options": ["A. 浮浮沉沉,多劳少得,丙申運之財運比較差.丁酉財運比較好", "B. 浮浮沉沉,多勞少得,丁酉運之財運比較差.丙申財運比較好", "C. 得貴人扶持,大得際遇,大赚其財,丙申運之財運比較差.丁酉財運比較好", "D. 得貴人扶持,大得際遇,大赚其財,丁酉運之財運比較差.丙申財運比較好"], "correct_answer": "A"}
{"id": "contest_2019_04-Q4", "person_id": "contest_2019_04", "birth": {"year": 1971, "month": 5, "day": 28, "hour": 2, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": "截到2014年底,以下哪項是命主事業狀態?", "options": ["A. 在一中小型私人機構任職基層文職,純粹打發時間。", "B. 在一中小型私人機構任職中级管理層,仍為事業錢財拼博", "C. 已有5個物業收租,並處於半退休狀態。", "D. 已貴為一間市值約8-10億港元的香港上市公司之第三大股東兼董事,仍為事業錢財拼博"], "correct_answer": "B"}
{"id": "contest_2019_04-Q5", "person_id": "contest_2019_04", "birth": {"year": 1971, "month": 5, "day": 28, "hour": 2, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": ":以下哪項乎合命主現在(2019年4月)的感情及婚姻狀況?", "options": ["A. 所認識之男性伴侣比命主大10年或以上,彼此桃花算旺,命主至今未婚", "B. 所認識之男性伴侶比命主細7年或以上,彼此桃花不算旺,命主至今未婚。", "C. 所認識之男性伴侶比命主大10年或以上,彼此桃花算旺,已婚,並離婚", "D. 所認識之男性伴侣比命主細7年或以上,彼此桃花不算旺,已婚,並離婚"], "correct_answer": "C"}
{"id": "contest_2019_05-Q1", "person_id": "contest_2019_05", "birth": {"year": 1962, "month": 8, "day": 26, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "年青時代學業状況?", "options": ["A. 中學畢業", "B. 小學畢業", "C. 特殊技能訓練畢業", "D. 大學畢業"], "correct_answer": "D"}
{"id": "contest_2019_05-Q2", "person_id": "contest_2019_05", "birth": {"year": 1962, "month": 8, "day": 26, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "現時感情状況?", "options": ["A. 有婚姻", "B. 只是同居", "C. 離離合合没有真姻缘", "D. 同性戀"], "correct_answer": "D"}
{"id": "contest_2019_05-Q3", "person_id": "contest_2019_05", "birth": {"year": 1962, "month": 8, "day": 26, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "出生境況?", "options": ["A. 出生於大富之家", "B. 出生於平常百姓之家", "C. 父親在出生前已經仙逝", "D. 出生時父母欠下巨债"], "correct_answer": "A"}
{"id": "contest_2019_05-Q4", "person_id": "contest_2019_05", "birth": {"year": 1962, "month": 8, "day": 26, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "工作状況?", "options": ["A. 普通公務員", "B. 上市公司老闆", "C. 自顧人士(個體戶)", "D. 高級公務員"], "correct_answer": "B"}
{"id": "contest_2019_05-Q5", "person_id": "contest_2019_05", "birth": {"year": 1962, "month": 8, "day": 26, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "在那個年份結婚?", "options": ["A. 1982", "B. 1989", "C. 1991", "D. 1996"], "correct_answer": "C"}
{"id": "contest_2019_06-Q1", "person_id": "contest_2019_06", "birth": {"year": 1977, "month": 4, "day": 30, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ":命主事業之命途概況?", "options": ["A. 經營電子生意,曾經發財千多萬及後破產", "B. 街市肉類零售,後因身體問題轉變其行業", "C. 投考記律部隊,三十多歲後職位多有升遷", "D. 從事製衣工作,後轉為個人香薰買賣生意"], "correct_answer": "D"}
{"id": "contest_2019_06-Q2", "person_id": "contest_2019_06", "birth": {"year": 1977, "month": 4, "day": 30, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ":命主以往至現在之感情概况?", "options": ["A. 已婚,感情一般但仍可维繫", "B. 離婚,現有一男友間時作伴", "C. 作為第三者多年,直至现在", "D. 多年單身,至丙申年識男友"], "correct_answer": "C"}
{"id": "contest_2019_06-Q3", "person_id": "contest_2019_06", "birth": {"year": 1977, "month": 4, "day": 30, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ":命主健康狀況如何?", "options": ["A. 命主健康非常,體格強健乃屬命硬", "B. 命主患有心血系统病,近年已命危", "C. 命主患有腸胃病,生活長期受困擾", "D. 命主曾患胸肺呼吸疾病,經已治癒"], "correct_answer": "C"}
{"id": "contest_2019_06-Q4", "person_id": "contest_2019_06", "birth": {"year": 1977, "month": 4, "day": 30, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ":命主之學歷. 以及家庭情况如何?", "options": ["A. 大學程度,家庭富有,有兄弟姊妹,關係很好", "B. 中學程度,家庭普通,没兄弟姊姊,獨自一人", "C. 大學程度,家庭貧窮,有兄弟姊姊,關係恶劣", "D. 中學程度,家庭普通,有兄弟姊妹,關係一般"], "correct_answer": "D"}
{"id": "contest_2019_06-Q5", "person_id": "contest_2019_06", "birth": {"year": 1977, "month": 4, "day": 30, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ":命主2009年己丑年發生了什麼事情?", "options": ["A. 當時的伴侣破產,而自己患有婦科毛病,工作亦轉變", "B. 往外國讀書進修,並在該年結識了一外國男友並同居", "C. 該年命主情绪欠佳,多次有自殺想法,幸有母親勸阻", "D. 命主避開了金融危機,生意大展拳腳,規模擴充不少"], "correct_answer": "A"}
{"id": "contest_2019_07-Q1", "person_id": "contest_2019_07", "birth": {"year": 1986, "month": 7, "day": 23, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "這女士有幾多個子女?", "options": ["A. 1個", "B. 2個", "C. 没有", "D. 落了多次"], "correct_answer": "B"}
{"id": "contest_2019_07-Q2", "person_id": "contest_2019_07", "birth": {"year": 1986, "month": 7, "day": 23, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "這女士有做生意定打工?", "options": ["A. 有做(有下屬)", "B. 自顧(個體戸)", "C. 同人合作", "D. 家庭主婦"], "correct_answer": "B"}
{"id": "contest_2019_07-Q3", "person_id": "contest_2019_07", "birth": {"year": 1986, "month": 7, "day": 23, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "她住的地方在22歲--31歲大運中?", "options": ["A. 自己買", "B. 租地方", "C. 公屋", "D. 長住酒店"], "correct_answer": "B"}
{"id": "contest_2019_07-Q4", "person_id": "contest_2019_07", "birth": {"year": 1986, "month": 7, "day": 23, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "她在32歲--現在有離婚嗎?", "options": ["A. 没有", "B. 已離婚", "C. 分房睡", "D. 分開住"], "correct_answer": "B"}
{"id": "contest_2019_07-Q5", "person_id": "contest_2019_07", "birth": {"year": 1986, "month": 7, "day": 23, "hour": 4, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "她的性格屬於那一類型?", "options": ["A. 和順", "B. 自立型", "C. 強勢", "D. 無自主見依賴人"], "correct_answer": "C"}
{"id": "contest_2019_08-Q1", "person_id": "contest_2019_08", "birth": {"year": 1982, "month": 1, "day": 27, "hour": 12, "minute": 0}, "gender": "unknown", "birthplace": "unknown", "question": "此命雨人的性格如何?", "options": ["A. 善良和善,但有依賴性", "B. 爆燥心狠,而且好打鬥", "C. 自私食心,而且好勝", "D. 怕事心不定,而且没有主見"], "correct_answer": "C"}
{"id": "contest_2019_08-Q2", "person_id": "contest_2019_08", "birth": {"year": 1982, "month": 1, "day": 27, "hour": 12, "minute": 0}, "gender": "unknown", "birthplace": "unknown", "question": "此命雨人的學歷及出身環境(12歲前)?", "options": ["A. 大學畢業,出身大富大贵之家", "B. 大學畢業,出身小康中產之家", "C. 大學未畢業,出身平民百姓之家", "D. 大學未畢業,出身貧窮欠債之家"], "correct_answer": "C"}
{"id": "contest_2019_08-Q3", "person_id": "contest_2019_08", "birth": {"year": 1982, "month": 1, "day": 27, "hour": 12, "minute": 0}, "gender": "unknown", "birthplace": "unknown", "question": "此命两人的工作類别,那個合乎?", "options": ["A. 人與人接觸多的交際(例如:Sales,飲食樓面,客戶服務,空姐之類)", "B. 專業的白領工作.(例如:律師,會計師,精算師,藥劑師", "C. 不需常面對人事關係之創作工種(例如:寫電脂軟件,珠寶衣服設計師,廚師)", "D. 紀律部隊之政府武職工種(例如:女警察,海關,消防員)"], "correct_answer": "A"}
{"id": "contest_2019_08-Q4", "person_id": "contest_2019_08", "birth": {"year": 1982, "month": 1, "day": 27, "hour": 12, "minute": 0}, "gender": "unknown", "birthplace": "unknown", "question": "此命两人的結婚理由及年份?", "options": ["A. 因為有了小孩,所以於2006年結婚", "B. 因為生活上心理素質,男朋友安排於2016年结婚", "C. 因地區生活文化環境不一關係,以上两個年份與兩個境況都正確", "D. 同年月日時,出生之女命,结婚年份及條件,是一樣的."], "correct_answer": "C"}
{"id": "contest_2019_08-Q5", "person_id": "contest_2019_08", "birth": {"year": 1982, "month": 1, "day": 27, "hour": 12, "minute": 0}, "gender": "unknown", "birthplace": "unknown", "question": "此命雨人接受丈夫男朋友的喜好?", "options": ["A. 喜歡有生意頭脳之富家公子", "B. 喜歡打不還手,罵不還口之大隻男", "C. 喜歡男人甜言蜜語,事業收入比自己多一些,不能少於自己的中上男人", "D. 喜歡事業有成就,有主見,年歲比命主大十年之成熟而且可照顧自己男人"], "correct_answer": "C"}
{"id": "contest_2020_01-Q1", "person_id": "contest_2020_01", "birth": {"year": 1962, "month": 4, "day": 4, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在那一年離婚？", "options": ["A. 2005", "B. 2007", "C. 2012", "D. 2017", "E. 2019"], "correct_answer": "E"}
{"id": "contest_2020_01-Q2", "person_id": "contest_2020_01", "birth": {"year": 1962, "month": 4, "day": 4, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在那一年創業？", "options": ["A. 2001", "B. 2006", "C. 2008", "D. 2016", "E. 2018"], "correct_answer": "D"}
{"id": "contest_2020_01-Q3", "person_id": "contest_2020_01", "birth": {"year": 1962, "month": 4, "day": 4, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "1992 年，命主曾經發生什麼事？", "options": ["A. 命主結婚，同一年生小朋友", "B. 升職加薪掌大權，事業一帆風順", "C. 父親因突發心臟病過世", "D. 上半身神經線受損，導致短暫癱瘓", "E. 生小孩過程中流產"], "correct_answer": "E"}
{"id": "contest_2020_01-Q4", "person_id": "contest_2020_01", "birth": {"year": 1962, "month": 4, "day": 4, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "1974 年，命主媽媽曾經發生什麼事？", "options": ["A. 經被火水燒傷身體", "B. 曾經被劫匪搶奪物品", "C. 婚姻失敗而導致離婚", "D. 患有肺病", "E. 因為文件合約出錯，因此惹上官非"], "correct_answer": "A"}
{"id": "contest_2020_01-Q5", "person_id": "contest_2020_01", "birth": {"year": 1962, "month": 4, "day": 4, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在何年曾經發生交通意外？", "options": ["A. 1971", "B. 1977", "C. 1979", "D. 1984", "E. 2004"], "correct_answer": "B"}
{"id": "contest_2020_02-Q1", "person_id": "contest_2020_02", "birth": {"year": 1979, "month": 3, "day": 1, "hour": 23, "minute": 50}, "gender": "female", "birthplace": "unknown", "question": "此命的性格如何？", "options": ["A. 固執自我，節儉顧家", "B. 爭強好勝，揮金如土", "C. 溫柔和順，謙厚約束", "D. 孤獨不言，脾氣爆燥"], "correct_answer": "B"}
{"id": "contest_2020_02-Q2", "person_id": "contest_2020_02", "birth": {"year": 1979, "month": 3, "day": 1, "hour": 23, "minute": 50}, "gender": "female", "birthplace": "unknown", "question": "此命於何時期結婚？", "options": ["A. 1998--1999", "B. 2001--2002", "C. 2004--2005", "D. 2007--2008"], "correct_answer": "C"}
{"id": "contest_2020_02-Q3", "person_id": "contest_2020_02", "birth": {"year": 1979, "month": 3, "day": 1, "hour": 23, "minute": 50}, "gender": "female", "birthplace": "unknown", "question": "婚後與丈夫的關係好何與丈夫的成就好何？", "options": ["A. 丈夫成就非常高，常常需要應酬，夫妻關係一般而\n且相處時間小", "B. 丈夫成就高，丈夫常常對命主打罵，天天吃愁眉飯", "C. 丈夫成就普通，夫妻關係和順，常吃開眉粥", "D. 丈夫成就底，夫妻關係不佳，常常因為金錢而抄罵"], "correct_answer": "A"}
{"id": "contest_2020_02-Q4", "person_id": "contest_2020_02", "birth": {"year": 1979, "month": 3, "day": 1, "hour": 23, "minute": 50}, "gender": "female", "birthplace": "unknown", "question": "此命與婆婆的關係如何？(婆媳關係)", "options": ["A. 婆婆非常強勢，命主常常被婆婆罵，命主軟弱而不\n敢還口", "B. 婆婆非常強勢，命主也是強勢，互不相相讓", "C. 婆婆平易近人，命主對老人家尊敬，婆媳關係如朋\n友", "D. 婆婆和善謙讓，命主強勢，婆婆念及兒媳關係，對\n命主忍讓"], "correct_answer": "A"}
{"id": "contest_2020_02-Q5", "person_id": "contest_2020_02", "birth": {"year": 1979, "month": 3, "day": 1, "hour": 23, "minute": 50}, "gender": "female", "birthplace": "unknown", "question": "請問命主現在的物質錢財在那個階層？", "options": ["A. 命主不必工作，也可享受富裕的物質生活，住獨立屋，\n出入私家車", "B. 命主是專業人士，中高收入，享受中產小康物質生活，\n不必供樓，出入公車", "C. 命主只是普通打工，中低收入，與丈夫每月還款給銀\n行供樓之平民生活，出入公車", "D. 命主打工收入低，與丈夫租房，需要還債給親戚朋友，\n出入公車"], "correct_answer": "A"}
{"id": "contest_2020_03-Q1", "person_id": "contest_2020_03", "birth": {"year": 1985, "month": 3, "day": 15, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "這女命的性格如何？", "options": ["A. 反叛性強", "B. 隨波逐流，被人欺", "C. 性情柔弱，但喜打扮", "D. 性格橫蠻，不妥協"], "correct_answer": "B"}
{"id": "contest_2020_03-Q2", "person_id": "contest_2020_03", "birth": {"year": 1985, "month": 3, "day": 15, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "這女命 16 歲前，讀書及健康運如何？", "options": ["A. 學業成績非常好，讀名校，無甚病痛", "B. 學業成績不理想，讀名校，身體多病", "C. 學業成績非常好，讀普通學校，身體有缺陷", "D. 學業成績不理想，讀普通學校，無病痛"], "correct_answer": "A"}
{"id": "contest_2020_03-Q3", "person_id": "contest_2020_03", "birth": {"year": 1985, "month": 3, "day": 15, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "這女命於 2013 至 2014 年，身體發生了什麼變化？", "options": ["A. 內分泌失調，卵巢早衰", "B. 血管瘤，兼有肝炎", "C. 膀胱炎，久治不癒", "D. 心律不正當，神智失常"], "correct_answer": "B"}
{"id": "contest_2020_03-Q4", "person_id": "contest_2020_03", "birth": {"year": 1985, "month": 3, "day": 15, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "這女命於 2016 丙申流年，發生了什麼大事？", "options": ["A. 心臟搭橋手術", "B. 發現男朋友在內地，早已結婚", "C. 被正印當眾羞辱，被揭通姦", "D. 破產"], "correct_answer": "D"}
{"id": "contest_2020_03-Q5", "person_id": "contest_2020_03", "birth": {"year": 1985, "month": 3, "day": 15, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "這女命的感情狀況？", "options": ["A. 左右逢源，全是達官貴人", "B. 與大學相識嘅男朋友，修成正果", "C. 與老闆有不尋常關係，但男方遲遲不肯與老婆離婚", "D. 無感情可言，因為未拍拖"], "correct_answer": "D"}
{"id": "contest_2020_04-Q1", "person_id": "contest_2020_04", "birth": {"year": 1979, "month": 7, "day": 21, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "此命學歷如何？", "options": ["A. 大學畢業", "B. 中學畢業", "C. 小學畢業", "D. 博士學位"], "correct_answer": "B"}
{"id": "contest_2020_04-Q2", "person_id": "contest_2020_04", "birth": {"year": 1979, "month": 7, "day": 21, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "此命直至 2020 年婚姻狀況如何？", "options": ["A. 已婚", "B. 未婚", "C. 離婚", "D. 重婚"], "correct_answer": "B"}
{"id": "contest_2020_04-Q3", "person_id": "contest_2020_04", "birth": {"year": 1979, "month": 7, "day": 21, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "此命自小英國生活，那年回香港定居？", "options": ["A. 2008", "B. 2010", "C. 2014", "D. 2016"], "correct_answer": "D"}
{"id": "contest_2020_04-Q4", "person_id": "contest_2020_04", "birth": {"year": 1979, "month": 7, "day": 21, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "此命於那年，被電話騙案中，騙走200多萬元，需要賣樓還債", "options": ["A. 2012", "B. 2015", "C. 2018", "D. 2020"], "correct_answer": "D"}
{"id": "contest_2020_04-Q5", "person_id": "contest_2020_04", "birth": {"year": 1979, "month": 7, "day": 21, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "此命於 2017 年發生何事？", "options": ["A. 父親死亡", "B. 3次小型交通意外", "C. 創業失敗，破財 100 多萬", "D. 肺結核病"], "correct_answer": "B"}
{"id": "contest_2020_05-Q1", "person_id": "contest_2020_05", "birth": {"year": 1986, "month": 5, "day": 6, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "以下那項最貼設形容命主的真實性格？", "options": ["A. 沉默寡言，難以和人相處", "B. 和藹可親，受人歡迎", "C. 表面友善，實際脾氣欠佳，喜說謊話", "D. 陰險小氣"], "correct_answer": "C"}
{"id": "contest_2020_05-Q2", "person_id": "contest_2020_05", "birth": {"year": 1986, "month": 5, "day": 6, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的父親在那一年去世？", "options": ["A. 2007", "B. 2009", "C. 2012", "D. 2018"], "correct_answer": "C"}
{"id": "contest_2020_05-Q3", "person_id": "contest_2020_05", "birth": {"year": 1986, "month": 5, "day": 6, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在庚寅大運的感情生活如何？", "options": ["A. 一直單身", "B. 有一固定男朋友", "C. 追求者眾，沒有固定男朋友", "D. 數次戀上有婦之夫，當第三者"], "correct_answer": "D"}
{"id": "contest_2020_05-Q4", "person_id": "contest_2020_05", "birth": {"year": 1986, "month": 5, "day": 6, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在那一年因犯官非被判守行為？", "options": ["A. 2016", "B. 2017", "C. 2018", "D. 2019"], "correct_answer": "D"}
{"id": "contest_2020_05-Q5", "person_id": "contest_2020_05", "birth": {"year": 1986, "month": 5, "day": 6, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在那一年誕下一名女兒？", "options": ["A. 2015", "B. 2016", "C. 2017", "D. 2018"], "correct_answer": "C"}
{"id": "contest_2020_06-Q1", "person_id": "contest_2020_06", "birth": {"year": 1962, "month": 6, "day": 16, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命主性格如何？", "options": ["A. 善良温和，但有依赖性。", "B. 急性子. 心狠. 好斗。", "C. 自私. 贪心. 好胜。", "D. 怕是. 胆小. 没主见。"], "correct_answer": "A"}
{"id": "contest_2020_06-Q2", "person_id": "contest_2020_06", "birth": {"year": 1962, "month": 6, "day": 16, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命主学历出生环境如何？", "options": ["A. 大学毕业出身大富之家。", "B. 大学毕业出身小康中产之家。", "C. 高中毕业出身中产之家。", "D. 初中毕业出身贫穷之家。"], "correct_answer": "C"}
{"id": "contest_2020_06-Q3", "person_id": "contest_2020_06", "birth": {"year": 1962, "month": 6, "day": 16, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命主在家排行第几？", "options": ["A. 大女儿。", "B. 二女儿。", "C. 三女儿。", "D. 四女儿。"], "correct_answer": "D"}
{"id": "contest_2020_06-Q4", "person_id": "contest_2020_06", "birth": {"year": 1962, "month": 6, "day": 16, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命主何年结婚？", "options": ["A. 1980", "B. 1981", "C. 1982", "D. 1983"], "correct_answer": "B"}
{"id": "contest_2020_06-Q5", "person_id": "contest_2020_06", "birth": {"year": 1962, "month": 6, "day": 16, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命主工作是何行业？", "options": ["A. 食品加工业，自创业。", "B. 律师，自创业。", "C. 美容，自创业。", "D. 教育培训，打工。"], "correct_answer": "C"}
{"id": "contest_2020_07-Q1", "person_id": "contest_2020_07", "birth": {"year": 1993, "month": 11, "day": 25, "hour": null, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ": 命主性格如何？长相如何？身高如何？", "options": ["A. 性格冲动 脾气比较倔强 比较讲义气 国字脸 大婵身材 下巴宽 身高 165CM", "B. 性格冲动 脾气急 对人好 不贪财 身材水桶腰 国字脸 下巴尖 身高 160 CM", "C. 性格温柔 刀子嘴 豆腐心 模特身材 国字脸 下巴宽 身高 163CM", "D. 性格冲动 讲义气 刀子嘴豆腐心 模特身材 尖脸 下巴尖 身高 158CM"], "correct_answer": "D"}
{"id": "contest_2020_07-Q2", "person_id": "contest_2020_07", "birth": {"year": 1993, "month": 11, "day": 25, "hour": null, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ": 命主学历如何？", "options": ["A. 小学没毕业", "B. 初中毕业 (高中没毕业)", "C. 大学毕业", "D. 博士学位"], "correct_answer": "A"}
{"id": "contest_2020_07-Q3", "person_id": "contest_2020_07", "birth": {"year": 1993, "month": 11, "day": 25, "hour": null, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ": 命主何时交男友？何时结婚？", "options": ["A. 2010 年交男朋友 2012 年结婚", "B. 2011 年交男朋友 2013 年结婚", "C. 2012 年交男朋友 2014 年结婚", "D. 2013 年交男朋友 2015 年结婚"], "correct_answer": "C"}
{"id": "contest_2020_07-Q4", "person_id": "contest_2020_07", "birth": {"year": 1993, "month": 11, "day": 25, "hour": null, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ": 命主夫妻感情如何？", "options": ["A. 婚姻和谐共处 偶尔小矛盾纠纷 (没离婚)", "B. 婚姻不和谐 经常吵架 (没离婚)", "C. 婚姻非常差 又吵架又打架 (已离婚)", "D. 婚姻关系非常差 吵架不打架 (已离婚)"], "correct_answer": "B"}
{"id": "contest_2020_07-Q5", "person_id": "contest_2020_07", "birth": {"year": 1993, "month": 11, "day": 25, "hour": null, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ": 命主何时怀孕？生男生女？", "options": ["A. 2014 年怀孕 生男孩子", "B. 2015 年怀孕 生女孩子", "C. 2016 年怀孕 生男孩子", "D. 2017 年怀孕 生女孩子"], "correct_answer": "D"}
{"id": "contest_2020_08-Q1", "person_id": "contest_2020_08", "birth": {"year": 1963, "month": 6, "day": 26, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "請問 1963 年出生之命，學歷與出生環境？", "options": ["A. 大學畢業，出生富裕", "B. 大學畢業，出生貧穷", "C. 大學未畢業，出生富裕", "D. 大學未畢業，出生貧穷"], "correct_answer": "B"}
{"id": "contest_2020_08-Q2", "person_id": "contest_2020_08", "birth": {"year": 1963, "month": 6, "day": 26, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "請問 1963 年出生之命，於甲寅運的 (2000--2009) 事業如何？", "options": ["A. 當上某市之科技局長", "B. 此運創業，發財兩千萬人民幣", "C. 斷斷續續，工作兩年，失業一年。再工作兩年，再失業一年，又再工作兩年，失業兩年", "D. 此命生意失敗，破產"], "correct_answer": "A"}
{"id": "contest_2020_08-Q3", "person_id": "contest_2020_08", "birth": {"year": 1963, "month": 6, "day": 26, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "請問 1963 年出生之命，2015 乙未年發生何事？", "options": ["A. 交通意外，需切斷左腳保命", "B. 官災而坐牢", "C. 甲午年離婚，乙未年與 19 歲小三結婚及生了小孩", "D. 賣出租屋，進財五百萬人民幣"], "correct_answer": "B"}
{"id": "contest_2020_09-Q1", "person_id": "contest_2020_09", "birth": {"year": 1976, "month": 8, "day": 12, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "請問 1976 年出生之命的性情與出生環境，那個正確？", "options": ["A. 出生富貴家庭，性格喜開快車，好酒不懂禮", "B. 出生小康家庭，交際好，知所進退", "C. 出生平民家庭，交際差，脾氣火爆", "D. 出生貧農家庭，膽小怕事，謙讓勤儉"], "correct_answer": "B"}
{"id": "contest_2020_09-Q2", "person_id": "contest_2020_09", "birth": {"year": 1976, "month": 8, "day": 12, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "請問 1976 年出生之命，到現在的事業成就如何？", "options": ["A. 農民，低收入，沒有錢娶妻", "B. 普通上班打工之命格，夫婦兩人供樓中", "C. 創業小老闆命格，現在員工 30 人，年收入一百萬人民幣", "D. 當官命格，現在，貴為一局之長"], "correct_answer": "D"}
{"id": "contest_2021_01-Q1", "person_id": "contest_2021_01", "birth": {"year": 1954, "month": 3, "day": 18, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主财运?", "options": ["A. 普通打工仔", "B. 与朋友长期合作，得对方助力而成功致富", "C. 财源广，但暴起暴跌，自己亦多挥霍", "D. 守财奴，而且不喜交际，故财源未广"], "correct_answer": "C"}
{"id": "contest_2021_01-Q2", "person_id": "contest_2021_01", "birth": {"year": 1954, "month": 3, "day": 18, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主父亲于哪年去世?", "options": ["A. 1959 己亥年", "B. 1963 癸卯年", "C. 1964 甲辰年", "D. 1969 己酉年"], "correct_answer": "A"}
{"id": "contest_2021_01-Q3", "person_id": "contest_2021_01", "birth": {"year": 1954, "month": 3, "day": 18, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主哪年到香港?", "options": ["A. 1960 庚子年", "B. 1962 壬寅年", "C. 1968 戊申年", "D. 1971 辛亥年"], "correct_answer": "C"}
{"id": "contest_2021_01-Q4", "person_id": "contest_2021_01", "birth": {"year": 1954, "month": 3, "day": 18, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "于虚龄 35 至 44 甲戌大运期间，最困扰命主的疾病为?", "options": ["A. 呼吸系统", "B. 消化系统", "C. 泌尿系统", "D. 恶性肿瘤"], "correct_answer": "C"}
{"id": "contest_2021_01-Q5", "person_id": "contest_2021_01", "birth": {"year": 1954, "month": 3, "day": 18, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "于命主虚龄 35 至 44 甲戌大运期间，其子女运?", "options": ["A. 法妻诞下三子，均平安", "B. 法妻头胎诞下一子，可惜儿子有损。其后与外宠诞下一子，母子平安", "C. 得一子，被证实为资优生。于 1996 丙子年参加国际比赛，获奖", "D. 得一子，于 1996 丙子年，命主安排该子到英国读书"], "correct_answer": "B"}
{"id": "contest_2021_02-Q1", "person_id": "contest_2021_02", "birth": {"year": 1983, "month": 10, "day": 19, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主目前的职业是什么 ？", "options": ["A. 自己做贸易生意", "B. 电脑技术人员", "C. 偏门放高利贷", "D. 无工作靠父亲养活"], "correct_answer": "C"}
{"id": "contest_2021_02-Q2", "person_id": "contest_2021_02", "birth": {"year": 1983, "month": 10, "day": 19, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主已经离婚，第二婚是哪一年？", "options": ["A. 2017", "B. 2018", "C. 2019", "D. 2020"], "correct_answer": "D"}
{"id": "contest_2021_02-Q3", "person_id": "contest_2021_02", "birth": {"year": 1983, "month": 10, "day": 19, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主目前有一个孩子，那年出生？", "options": ["A. 2018 年", "B. 2019 年", "C. 2020 年", "D. 2021 年"], "correct_answer": "D"}
{"id": "contest_2021_02-Q4", "person_id": "contest_2021_02", "birth": {"year": 1983, "month": 10, "day": 19, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在 2011 年发生了一件事情？", "options": ["A. 得到象棋比赛冠军", "B. 犯法被抓坐牢", "C. 脚受伤骨折", "D. 得到一笔小横财"], "correct_answer": "B"}
{"id": "contest_2021_02-Q5", "person_id": "contest_2021_02", "birth": {"year": 1983, "month": 10, "day": 19, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的性格外表怎样？", "options": ["A. 斯文有礼，爱穿名牌", "B. 忠厚老实，不爱打扮", "C. 粗鲁无礼，满身纹身", "D. 沉默少话，皮肤白净"], "correct_answer": "A"}
{"id": "contest_2021_03-Q1", "person_id": "contest_2021_03", "birth": {"year": 1984, "month": 12, "day": 20, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "：命主读书及学历情况如何？", "options": ["A. 资质愚笨，勤奋补救，大专毕业", "B. 专心学习，天资聪颖，大学毕业", "C. 爱好玩乐，海外读书，大学毕业", "D. 与书无缘，师长放任，中学毕业"], "correct_answer": "C"}
{"id": "contest_2021_03-Q2", "person_id": "contest_2021_03", "birth": {"year": 1984, "month": 12, "day": 20, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "：命主毕业后，从事那类型工作？", "options": ["A. 会计行业，在香港于中资公司工作", "B. 空中服务员，工作以短途航线为主", "C. 公关行业，需要为公司销售. 应酬", "D. 运输行业，负责文件单据记录工作"], "correct_answer": "A"}
{"id": "contest_2021_03-Q3", "person_id": "contest_2021_03", "birth": {"year": 1984, "month": 12, "day": 20, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "：命主感情. 婚姻情况如何？", "options": ["A. 女同性恋者，于 2011 年同居，她的女伴年龄比她大七年", "B. 离婚人士，于 2017 年结婚，但于 2020 年，年底两人离婚", "C. 已婚人士，于 2016 年有婚外情，此男外地人. 本身有老婆", "D. 已婚人士，于 2014 年结婚，虽时有吵闹，但不失夫妻姻爱"], "correct_answer": "C"}
{"id": "contest_2021_03-Q4", "person_id": "contest_2021_03", "birth": {"year": 1984, "month": 12, "day": 20, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "：命主于那一年有家宅搬迁？", "options": ["A. 2017", "B. 2018", "C. 2019", "D. 2020"], "correct_answer": "D"}
{"id": "contest_2021_03-Q5", "person_id": "contest_2021_03", "birth": {"year": 1984, "month": 12, "day": 20, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "：命主 2018 年发生了什么事情及结果？", "options": ["A. 其母亲发现了有乳癌，幸不是末期，存活至今", "B. 命主患上了妇科病，验出卵巢有瘤，手术成功", "C. 有相识已久的朋友，邀其合伙做生意，生意赚钱", "D. 在公司与男同事有私情，并有男女关系，最后分手"], "correct_answer": "A"}
{"id": "contest_2021_04-Q1", "person_id": "contest_2021_04", "birth": {"year": "1977", "month": "7", "day": "6", "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "这人个性特征如何?", "options": ["A. 个性孤僻,不易相处", "B. 想法多但不切实践,爱做白日梦", "C. 中规中矩,不苟言笑", "D. 个性火爆,到处生事"], "correct_answer": "B"}
{"id": "contest_2021_04-Q2", "person_id": "contest_2021_04", "birth": {"year": "1977", "month": "7", "day": "6", "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "这人曾经做过啥工作?", "options": ["A. 证券营业员", "B. 会计", "C. 厨师", "D. 房屋仲介"], "correct_answer": "A"}
{"id": "contest_2021_04-Q3", "person_id": "contest_2021_04", "birth": {"year": "1977", "month": "7", "day": "6", "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "这人在 2017 年起步入壬寅大运,工作上有了变化,改变成何种工作?", "options": ["A. 公职人员", "B. 学校老师", "C. 创业开了证券公司", "D. 盖庙当庙公"], "correct_answer": "D"}
{"id": "contest_2021_04-Q4", "person_id": "contest_2021_04", "birth": {"year": "1977", "month": "7", "day": "6", "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "这人那一年结婚,几个小孩?", "options": ["A. 2004 年甲申年,两个小孩", "B. 2008 年戊子年,一个小孩", "C. 2009 年己丑年,一个小孩", "D. 无妻无子,光棍一个"], "correct_answer": "D"}
{"id": "contest_2021_04-Q5", "person_id": "contest_2021_04", "birth": {"year": "1977", "month": "7", "day": "6", "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "这人健康如何?", "options": ["A. 火旺,心脏有问题", "B. 辛金克身,丙辛合,精神有问题", "C. 子水受穿,阳亢阴弱,头部有颗小肿瘤", "D. 食神旺一生无病痛"], "correct_answer": "C"}
{"id": "contest_2021_05-Q1", "person_id": "contest_2021_05", "birth": {"year": "1970", "month": "7", "day": "23", "hour": 8, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "这位 1970 年出生的游先生，他的婚姻状况与学历高低如何？", "options": ["A. 已婚，有高级大学的学历", "B. 已婚，仅有高中职的学历", "C. 已经离婚，有高级大学的学历", "D. 已经离婚，仅有高中职的学历"], "correct_answer": "D"}
{"id": "contest_2021_05-Q2", "person_id": "contest_2021_05", "birth": {"year": "1970", "month": "7", "day": "23", "hour": 8, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": ". 这位 1970 年出生的游先生 ,目前走十年大限，于﹝45~54 岁癸未大限﹞2014 年---现在，本人的工作运如何？", "options": ["A. 一直没有工作", "B. 自行创业，事业做得有声有色", "C. 只是一般上班族，从未改变", "D. 创业再失败，失败再创业，起起伏伏不定"], "correct_answer": "D"}
{"id": "contest_2021_05-Q3", "person_id": "contest_2021_05", "birth": {"year": "1970", "month": "7", "day": "23", "hour": 8, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": ". 这位 1970 年出生的游先生，他的个性智慧如何，以及 2021 年目前 52 岁，其父母的状况如何？？", "options": ["A. 想象力丰富，鬼点子多，但是定力不够，个性急躁。与及其双亲健在", "B. 中规中矩，信守承诺，受人推崇。与及其双亲健在", "C. 温柔良善，人云亦云，烂好人一个。以及其双亲仙逝", "D. 愚笨呆板，不知道变通，颟顸无能。以及其双亲仙逝"], "correct_answer": "A"}
{"id": "contest_2021_05-Q4", "person_id": "contest_2021_05", "birth": {"year": "1970", "month": "7", "day": "23", "hour": 8, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "这位 1970 年出生的游先生，去年 2020 年发生的事项上哪一项是正确的？", "options": ["A. 中了大奖 100 万台币", "B. 身体不佳，住院开刀", "C. 与朋友合伙创业开公司，经营不错", "D. 有官非事件，有牢狱之灾"], "correct_answer": "B"}
{"id": "contest_2021_05-Q5", "person_id": "contest_2021_05", "birth": {"year": "1970", "month": "7", "day": "23", "hour": 8, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": ". 这位 1970 年出生的游先生，目前虚岁 52 岁,，己身现在健康状况如何？", "options": ["A. 身强体健，一切良好", "B. 四肢不方便要坐轮椅", "C. 肠胃心肺功能方面不佳", "D. 已经过世"], "correct_answer": "C"}
{"id": "contest_2021_06-Q1", "person_id": "contest_2021_06", "birth": {"year": "1975", "month": "1", "day": "7", "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ". 命主在 2018 年开始学习那一种技能?", "options": ["A. 法文", "B. 驾驶", "C. 美甲", "D. 玄学"], "correct_answer": "D"}
{"id": "contest_2021_06-Q2", "person_id": "contest_2021_06", "birth": {"year": "1975", "month": "1", "day": "7", "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ". 命主第一次和男生交往在那一年发生?", "options": ["A. 1991", "B. 1994", "C. 1997", "D. 2002"], "correct_answer": "D"}
{"id": "contest_2021_06-Q3", "person_id": "contest_2021_06", "birth": {"year": "1975", "month": "1", "day": "7", "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ". 命主在那一年结婚?", "options": ["A. 1993", "B. 1996", "C. 2003", "D. 2005"], "correct_answer": "D"}
{"id": "contest_2021_06-Q4", "person_id": "contest_2021_06", "birth": {"year": "1975", "month": "1", "day": "7", "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ". 命主现时职业是什么?", "options": ["A. 政府工作", "B. 会计师", "C. 保安员", "D. 老师"], "correct_answer": "A"}
{"id": "contest_2021_06-Q5", "person_id": "contest_2021_06", "birth": {"year": "1975", "month": "1", "day": "7", "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ". 2014 年运势如何?", "options": ["A. 先跌后升，乘风破浪", "B. 家境清贫，入不敷支", "C. 平平稳稳，没有特别事情", "D. 人生低谷，一无所有"], "correct_answer": "A"}
{"id": "contest_2021_07-Q1", "person_id": "contest_2021_07", "birth": {"year": 1953, "month": 1, "day": 27, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主从 1975 年至 2020 年（丙辰至庚申大运）的职业是什么 ？", "options": ["A. 德士司机", "B. 装修工人", "C. 生意人", "D. 铁匠"], "correct_answer": "C"}
{"id": "contest_2021_07-Q2", "person_id": "contest_2021_07", "birth": {"year": 1953, "month": 1, "day": 27, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在何一年得到子女？", "options": ["A. 1976", "B. 1978", "C. 1979", "D. 1985"], "correct_answer": "B"}
{"id": "contest_2021_07-Q3", "person_id": "contest_2021_07", "birth": {"year": 1953, "month": 1, "day": 27, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在哪一年闹上官非并被警察扣留在警察局？", "options": ["A. 1995 年", "B. 1996 年", "C. 1997 年", "D. 1998 年"], "correct_answer": "A"}
{"id": "contest_2021_07-Q4", "person_id": "contest_2021_07", "birth": {"year": 1953, "month": 1, "day": 27, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主是因为什么事而闹上官非并被警察扣留？", "options": ["A. 打架", "B. 吸毒", "C. 偷窃", "D. 经营非法高利贷（大耳窿）"], "correct_answer": "A"}
{"id": "contest_2021_07-Q5", "person_id": "contest_2021_07", "birth": {"year": 1953, "month": 1, "day": 27, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在 2016 年发生何事？", "options": ["A. 负债累累", "B. 母亲逝世", "C. 创业失败", "D. 股票损失"], "correct_answer": "D"}
{"id": "contest_2021_08-Q1", "person_id": "contest_2021_08", "birth": {"year": 1971, "month": 9, "day": 10, "hour": 10, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "：以下哪项描述是命主截至 2018 年的事业状态？", "options": ["A. 是一小商人，在内地开厂。", "B. 是一名艺术家，靠绘画赚钱。", "C. 在某大型机构担任高级技术顾问。", "D. 在电讯公司门市部担任销售人员。"], "correct_answer": "A"}
{"id": "contest_2021_08-Q2", "person_id": "contest_2021_08", "birth": {"year": 1971, "month": 9, "day": 10, "hour": 10, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "：以下哪项是命主于 2016 及 2017 年的经历？", "options": ["A. 2016 事业不顺，整年赚不到钱。2017 更加不顺，更有破产的隐忧。", "B. 2016 事业不顺，整年赚不到钱。2017 平中见顺，赚得小财。", "C. 2016 算顺，赚得小财。2017 更进一步，比 2016 多赚 8 倍。", "D. 2016 很顺，大赚其财。2017 因某些原因停止所有工作，整年赚不到钱。"], "correct_answer": "B"}
{"id": "contest_2021_08-Q3", "person_id": "contest_2021_08", "birth": {"year": 1971, "month": 9, "day": 10, "hour": 10, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "：以下哪项描述符合命主于 2019 年的状况？", "options": ["A. 事业多有阻滞，且耗财不少，但喜得麟儿。", "B. 事业顺畅，又大赚其财，且喜得麟儿。", "C. 事业顺畅，大赚其财，但太太流产兼住院。", "D. 事业多有阻滞，耗财不少，且太太流产兼住院。"], "correct_answer": "D"}
{"id": "contest_2021_09-Q1", "person_id": "contest_2021_09", "birth": {"year": 1967, "month": 8, "day": 27, "hour": 28, "minute": 51}, "gender": "female", "birthplace": "unknown", "question": "：截到 2017 年 9 月，以下哪项符合命主的感情及婚姻状况？", "options": ["A. 庚戌运(1981-1991 年)已结婚，婚姻至今美满。", "B. 庚戌运(1981-1991)已结婚,但在辛亥运(1991-2001 年)离婚,之后一直拍散拖。", "C. 从未结婚，但谈过 4 次恋爱。", "D. 从未结婚，也从未谈过恋爱。"], "correct_answer": "D"}
{"id": "contest_2021_09-Q2", "person_id": "contest_2021_09", "birth": {"year": 1967, "month": 8, "day": 27, "hour": 28, "minute": 51}, "gender": "female", "birthplace": "unknown", "question": "：截到 2017 年 9 月，以下哪项符合命主的财政及事业状况？", "options": ["A. 因投资投机失利，负债。靠正职收入还贷款给银行。", "B. 事业一直稳步上扬，做到上市公司高层。可惜投资投机失利，剩下不多钱。", "C. 因投资投机失利，负债。无业，要靠父母家人接济过生活。", "D. 事业一直平稳，做到上市公司中层。投资投机屡有大斩获，现已财务自由。"], "correct_answer": "C"}
{"id": "contest_2022_01-Q1", "person_id": "contest_2022_01", "birth": {"year": "1974", "month": "4", "day": "28", "hour": 16, "minute": 40}, "gender": "male", "birthplace": "unknown", "question": "此命 1996 年发生何事？", "options": ["A. 患上严重抑郁症。", "B. 回港认识现任妻子。", "C. 交通意外，撞车，人平安。", "D. 得到一笔意外之财。"], "correct_answer": "A"}
{"id": "contest_2022_01-Q2", "person_id": "contest_2022_01", "birth": {"year": "1974", "month": "4", "day": "28", "hour": 16, "minute": 40}, "gender": "male", "birthplace": "unknown", "question": "此命何年结婚？", "options": ["A. 1999", "B. 2002", "C. 2006", "D. 到 2022 年为止，单身"], "correct_answer": "C"}
{"id": "contest_2022_01-Q3", "person_id": "contest_2022_01", "birth": {"year": "1974", "month": "4", "day": "28", "hour": 16, "minute": 40}, "gender": "male", "birthplace": "unknown", "question": "此命 2008 年发生何事？", "options": ["A. 买卖股票，输了很多钱。", "B. 与朋友合作生意，赚了很多钱。", "C. 祖母过世，自己生病，要一段时间长期食药。", "D. 交通意外，发现有遗传病。"], "correct_answer": "C"}
{"id": "contest_2022_01-Q4", "person_id": "contest_2022_01", "birth": {"year": "1974", "month": "4", "day": "28", "hour": 16, "minute": 40}, "gender": "male", "birthplace": "unknown", "question": "此命父亲死于那一年？", "options": ["A. 2009", "B. 2013", "C. 2018", "D. 2020"], "correct_answer": "C"}
{"id": "contest_2022_01-Q5", "person_id": "contest_2022_01", "birth": {"year": "1974", "month": "4", "day": "28", "hour": 16, "minute": 40}, "gender": "male", "birthplace": "unknown", "question": "此命 2020 年发生何事？", "options": ["A. 工作升职得财。", "B. 因长期食药，导致健康出问题。", "C. 此年太太怀孕，得子。", "D. 因病逝世。\n命题提供者香港侯天同老师"], "correct_answer": "B"}
{"id": "contest_2022_02-Q1", "person_id": "contest_2022_02", "birth": {"year": 1981, "month": 5, "day": 26, "hour": 2, "minute": 17}, "gender": "female", "birthplace": "unknown", "question": "此命的学历如何?", "options": ["A. 中七毕业", "B. 2002 年升学内地，2006 年大学毕业", "C. 预科后升本地大学，2004 年大学毕业", "D. 中五后，1998 年出国留学"], "correct_answer": "B"}
{"id": "contest_2022_02-Q2", "person_id": "contest_2022_02", "birth": {"year": 1981, "month": 5, "day": 26, "hour": 2, "minute": 17}, "gender": "female", "birthplace": "unknown", "question": "此命何时结婚?", "options": ["A. 2005 年结婚", "B. 2006 年先签纸结婚，2007 年摆酒", "C. 2012 年结婚，旅行外地签纸", "D. 2009 年结婚"], "correct_answer": "B"}
{"id": "contest_2022_02-Q3", "person_id": "contest_2022_02", "birth": {"year": 1981, "month": 5, "day": 26, "hour": 2, "minute": 17}, "gender": "female", "birthplace": "unknown", "question": "此命有一名女儿于何年出生?", "options": ["A. 2007 年", "B. 2009 年", "C. 2012 年", "D. 2015 年"], "correct_answer": "A"}
{"id": "contest_2022_02-Q4", "person_id": "contest_2022_02", "birth": {"year": 1981, "month": 5, "day": 26, "hour": 2, "minute": 17}, "gender": "female", "birthplace": "unknown", "question": "身材?", "options": ["A. 高挑，瘦削", "B. 高挑，肥胖", "C. 矮小，瘦削", "D. 矮小，肥胖"], "correct_answer": "D"}
{"id": "contest_2022_02-Q5", "person_id": "contest_2022_02", "birth": {"year": 1981, "month": 5, "day": 26, "hour": 2, "minute": 17}, "gender": "female", "birthplace": "unknown", "question": "父母情况?", "options": ["A. 1988 年父母离异，随母亲成长", "B. 1999 年父亲出现婚外情，直至 2009 年父亲离开母亲，但没有离婚", "C. 2000 年父亲出现婚外情，2021 年父母离婚", "D. 2003 年父母离婚,父亲再婚同年生一子"], "correct_answer": "B"}
{"id": "contest_2022_03-Q1", "person_id": "contest_2022_03", "birth": {"year": "1990", "month": "5", "day": "23", "hour": 17, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": "这位女生和父母. 兄弟姐妹的关系如何？", "options": ["A. 从小父母疼爱呵护，兄弟姐妹关系融洽", "B. 从小父母疼爱呵护，兄弟姐妹关系淡薄", "C. 小时不在父母身边长大，吃百家饭，兄弟姐妹关系融洽", "D. 小时不在父母身边长大，吃百家饭，兄弟姐妹关系淡薄"], "correct_answer": "D"}
{"id": "contest_2022_03-Q2", "person_id": "contest_2022_03", "birth": {"year": "1990", "month": "5", "day": "23", "hour": 17, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": "这位佩小姐目前工作和生活情况如何？", "options": ["A. 在事业单位/国企上班，有几十万存款，生活稳定", "B. 在家全职太太，老公赚钱养家", "C. 自我经营做老板，有负债", "D. 在普通公司里打工，月光族"], "correct_answer": "C"}
{"id": "contest_2022_03-Q3", "person_id": "contest_2022_03", "birth": {"year": "1990", "month": "5", "day": "23", "hour": 17, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": "这位佩小姐婚姻情况. 子女状况如何？", "options": ["A. 未婚，没孩子", "B. 已婚，没孩子", "C. 已婚，有孩子", "D. 离异，有孩子"], "correct_answer": "D"}
{"id": "contest_2022_03-Q4", "person_id": "contest_2022_03", "birth": {"year": "1990", "month": "5", "day": "23", "hour": 17, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": "佩小姐在以下哪一年工作和感情有新的突破发展？", "options": ["A. 2014 年", "B. 2016 年", "C. 2018 年", "D. 2021 年"], "correct_answer": "C"}
{"id": "contest_2022_03-Q5", "person_id": "contest_2022_03", "birth": {"year": "1990", "month": "5", "day": "23", "hour": 17, "minute": 30}, "gender": "female", "birthplace": "unknown", "question": "以下描述中比较符合佩小姐的是？", "options": ["A. 自私自利，喜欢向别人索取，易怒，蛮横无理", "B. 外冷内热，习惯付出，耳根子软不善拒绝，被家人压榨欺负", "C. 外柔内刚，很有主见，善于表面一套背地里一套，交际能手", "D. 强势固执，猜忌多疑，不喜欢外出，孤僻没朋友"], "correct_answer": "B"}
{"id": "contest_2022_04-Q1", "person_id": "contest_2022_04", "birth": {"year": 1977, "month": 10, "day": 26, "hour": 11, "minute": 10}, "gender": "female", "birthplace": "unknown", "question": "命主目前的职业是什么？", "options": ["A. 家庭主妇", "B. 秘书", "C. 自己做生意", "D. 公关行业"], "correct_answer": "A"}
{"id": "contest_2022_04-Q2", "person_id": "contest_2022_04", "birth": {"year": 1977, "month": 10, "day": 26, "hour": 11, "minute": 10}, "gender": "female", "birthplace": "unknown", "question": "命主在 2008 年发生了什么事？", "options": ["A. 签字结婚", "B. 换工作", "C. 开公司做生意", "D. 车祸"], "correct_answer": "A"}
{"id": "contest_2022_04-Q3", "person_id": "contest_2022_04", "birth": {"year": 1977, "month": 10, "day": 26, "hour": 11, "minute": 10}, "gender": "female", "birthplace": "unknown", "question": "命主的在那一年签字离婚？", "options": ["A. 2010", "B. 2013", "C. 2016", "D. 2018"], "correct_answer": "B"}
{"id": "contest_2022_04-Q4", "person_id": "contest_2022_04", "birth": {"year": 1977, "month": 10, "day": 26, "hour": 11, "minute": 10}, "gender": "female", "birthplace": "unknown", "question": "命主在 2016 年发生了什么事？", "options": ["A. 堕胎", "B. 得了一笔横财", "C. 移民外国", "D. 升职加薪"], "correct_answer": "A"}
{"id": "contest_2022_04-Q5", "person_id": "contest_2022_04", "birth": {"year": 1977, "month": 10, "day": 26, "hour": 11, "minute": 10}, "gender": "female", "birthplace": "unknown", "question": "命主在 2009 年发生了什么事？", "options": ["A. 被打劫", "B. 买产业", "C. 生病住院", "D. 父亲去世"], "correct_answer": "D"}
{"id": "contest_2022_05-Q1", "person_id": "contest_2022_05", "birth": {"year": 1985, "month": 6, "day": 29, "hour": 18, "minute": 32}, "gender": "male", "birthplace": "unknown", "question": "以下哪一段描述最符合命主个性?", "options": ["A. 谨慎小心，从不冒险", "B. 脾气暴躁，自暴自弃", "C. 先斩后奏，闯祸后就逃避", "D. 苦口婆心，啰啰嗦嗦"], "correct_answer": "A"}
{"id": "contest_2022_05-Q2", "person_id": "contest_2022_05", "birth": {"year": 1985, "month": 6, "day": 29, "hour": 18, "minute": 32}, "gender": "male", "birthplace": "unknown", "question": "请问命主在几时结婚？ （西历）", "options": ["A. 2017 年 3 月\n(", "B. 2019 年 11 月\n(", "C. 至今未婚\n(", "D. 2018 年 6 月"], "correct_answer": "B"}
{"id": "contest_2022_05-Q3", "person_id": "contest_2022_05", "birth": {"year": 1985, "month": 6, "day": 29, "hour": 18, "minute": 32}, "gender": "male", "birthplace": "unknown", "question": "请问命主在 2009 年发生什么事？", "options": ["A. 和黑道人物的女人发生关系，被追杀", "B. 和朋友创业，被股东诈骗", "C. 中彩票，获得十数万现金", "D. 发生车祸受重伤，在医院数月"], "correct_answer": "B"}
{"id": "contest_2022_05-Q4", "person_id": "contest_2022_05", "birth": {"year": 1985, "month": 6, "day": 29, "hour": 18, "minute": 32}, "gender": "male", "birthplace": "unknown", "question": "请问命主在 2022 年上半年发生什么事？", "options": ["A. 创业并获得巨额融资", "B. 犯下刑事罪被告上法庭", "C. 父亲受伤进医院", "D. 工作上立大功被提拔成管理层"], "correct_answer": "C"}
{"id": "contest_2022_05-Q5", "person_id": "contest_2022_05", "birth": {"year": 1985, "month": 6, "day": 29, "hour": 18, "minute": 32}, "gender": "male", "birthplace": "unknown", "question": "请问命主的学历如何？", "options": ["A. 大学,大专毕业", "B. 中学,高中毕业", "C. 专业技术学校毕业", "D. 小学未读完就辍学"], "correct_answer": "B"}
{"id": "contest_2022_06-Q1", "person_id": "contest_2022_06", "birth": {"year": 1983, "month": 11, "day": 1, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "此人感情状况为何？", "options": ["A. 单身，曾交往几任却都无疾而终。", "B. 有稳定交往多年对象，但仍未婚。", "C. 曾有一段婚姻，但于 2021 年离婚。", "D. 已婚，家庭幸福且育有一子。"], "correct_answer": "A"}
{"id": "contest_2022_06-Q2", "person_id": "contest_2022_06", "birth": {"year": 1983, "month": 11, "day": 1, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主学历及工作为何？", "options": ["A. 只有高职毕业，在市场摆摊赚钱。", "B. 大学毕业，目前在小公司当助理。", "C. 硕士毕业，大学担任高级研究员。", "D. 博士毕业，上市公司担任工程师。"], "correct_answer": "D"}
{"id": "contest_2022_06-Q3", "person_id": "contest_2022_06", "birth": {"year": 1983, "month": 11, "day": 1, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主曾被诈骗不少钱，请问在哪一年？", "options": ["A. 2014 年", "B. 2018 年", "C. 2019 年", "D. 2021 年"], "correct_answer": "D"}
{"id": "contest_2022_06-Q4", "person_id": "contest_2022_06", "birth": {"year": 1983, "month": 11, "day": 1, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主个性及特色为何？", "options": ["A. 精神亢奋常坐不住，像个过动儿。", "B. 经常运动，体力好且有强健体魄。", "C. 喜好交友，但真心朋友寥寥无几。", "D. 待人和善且严以律己，寛以待人。"], "correct_answer": "C"}
{"id": "contest_2022_06-Q5", "person_id": "contest_2022_06", "birth": {"year": 1983, "month": 11, "day": 1, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主理财能力为何？", "options": ["A. 虽赚的不多，但很会理财，已购置一栋房子。", "B. 很没理财观念，赚的钱皆由母亲代为管理。", "C. 家境优渥，是个很会乱花钱的富二代。", "D. 相当投机，赚的钱几乎都投入股市，但赚少赔多。"], "correct_answer": "B"}
{"id": "contest_2022_07-Q1", "person_id": "contest_2022_07", "birth": {"year": 1984, "month": 12, "day": 9, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命之性格？", "options": ["A. 勤俭顾家，知书识礼，明辨是非", "B. 好勇争胜，说话霸气，说胜才止", "C. 心多贪权，急于求成，见困难挫折而离弃", "D. 胆小怕事，心气压抑，欠缺当机立断心志"], "correct_answer": "D"}
{"id": "contest_2022_07-Q2", "person_id": "contest_2022_07", "birth": {"year": 1984, "month": 12, "day": 9, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命祖上富裕，因父好赌，于何年破产？", "options": ["A. 1995", "B. 1997", "C. 2003", "D. 2007"], "correct_answer": "C"}
{"id": "contest_2022_07-Q3", "person_id": "contest_2022_07", "birth": {"year": 1984, "month": 12, "day": 9, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命坐牢几个月于何年？", "options": ["A. 2003", "B. 2007", "C. 2010", "D. 2016"], "correct_answer": "A"}
{"id": "contest_2022_07-Q4", "person_id": "contest_2022_07", "birth": {"year": 1984, "month": 12, "day": 9, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命于 2005 年拍拖，于何年结婚？", "options": ["A. 2008", "B. 2010", "C. 2012", "D. 2014"], "correct_answer": "C"}
{"id": "contest_2022_07-Q5", "person_id": "contest_2022_07", "birth": {"year": 1984, "month": 12, "day": 9, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命的感情生活情况？", "options": ["A. 夫妻恩爱，而且一心一意，夫妻同心照顾孩子", "B. 丈夫外有情人，但家用充足，命主在家照顾孩子，后离婚", "C. 丈夫不给家用更有情人，命主只好打工照顾孩子，后离婚", "D. 丈夫生意失败而离家出走，只好打工帮丈夫还债及照顾孩子"], "correct_answer": "B"}
{"id": "contest_2022_08-Q1", "person_id": "contest_2022_08", "birth": {"year": 1981, "month": 6, "day": 17, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主出生时的家庭环境如何？", "options": ["A. 家境贫穷", "B. 不过不失", "C. 小康之家", "D. 富裕家庭"], "correct_answer": "C"}
{"id": "contest_2022_08-Q2", "person_id": "contest_2022_08", "birth": {"year": 1981, "month": 6, "day": 17, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的婚姻状况？", "options": ["A. 仍然单身", "B. 同居生活", "C. 已婚", "D. 已离婚"], "correct_answer": "C"}
{"id": "contest_2022_08-Q3", "person_id": "contest_2022_08", "birth": {"year": 1981, "month": 6, "day": 17, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在 2014 年曾接受手术，手术部位是？", "options": ["A. 心脏", "B. 脑部", "C. 双腿", "D. 手肘"], "correct_answer": "B"}
{"id": "contest_2022_08-Q4", "person_id": "contest_2022_08", "birth": {"year": 1981, "month": 6, "day": 17, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主从事的职业是?", "options": ["A. 保险从业员", "B. 零售业", "C. 文员", "D. 的士司机"], "correct_answer": "A"}
{"id": "contest_2022_08-Q5", "person_id": "contest_2022_08", "birth": {"year": 1981, "month": 6, "day": 17, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主 2020/2021 年间的经济状况是？", "options": ["A. 月光族", "B. 欠下债务", "C. 薄有积蓄", "D. 财务自由"], "correct_answer": "B"}
{"id": "contest_2023_01-Q1", "person_id": "contest_2023_01", "birth": {"year": 1966, "month": 10, "day": 18, "hour": 35, "minute": 15}, "gender": "female", "birthplace": "unknown", "question": "此命的性格特徵如何？", "options": ["A. 急性子，容易被别人影响决定，表达能力差，对朋友豪爽", "B. 喜欢投诉，常说自己苦，易发脾气，不易信人", "C. 贪财好胜，权力欲重，固执己见，喜命令别人", "D. 贪生怕死，不懂交际，少说法多做事，守财节俭"], "correct_answer": "B"}
{"id": "contest_2023_01-Q2", "person_id": "contest_2023_01", "birth": {"year": 1966, "month": 10, "day": 18, "hour": 35, "minute": 15}, "gender": "female", "birthplace": "unknown", "question": "那个行业合乎此命情况？", "options": ["A. 律师", "B. 销售员", "C. 地产生意", "D. 图书馆文员"], "correct_answer": "C"}
{"id": "contest_2023_01-Q3", "person_id": "contest_2023_01", "birth": {"year": 1966, "month": 10, "day": 18, "hour": 35, "minute": 15}, "gender": "female", "birthplace": "unknown", "question": "此命叔叔是出家人，于那年跳楼亡？", "options": ["A. 1982", "B. 1984", "C. 1986", "D. 1988"], "correct_answer": "B"}
{"id": "contest_2023_01-Q4", "person_id": "contest_2023_01", "birth": {"year": 1966, "month": 10, "day": 18, "hour": 35, "minute": 15}, "gender": "female", "birthplace": "unknown", "question": "此命到现在的婚姻情况如何与及其学历？", "options": ["A. 单身，从未结过婚，没有子女。大学毕业", "B. 已婚，有子女，正常普通家庭。大学毕业", "C. 已离婚，没有子女。没有大学毕业", "D. 同性恋，有女朋友，有一养女，没有大学毕业"], "correct_answer": "A"}
{"id": "contest_2023_01-Q5", "person_id": "contest_2023_01", "birth": {"year": 1966, "month": 10, "day": 18, "hour": 35, "minute": 15}, "gender": "female", "birthplace": "unknown", "question": "2008 年到现在，那个合乎其命运情况？", "options": ["A. 移民新加坡，半炒股半退休的休閒富裕生活", "B. 叔叔死后多年的保险法律完结，得保险金而富裕在香港生活", "C. 酒后开车，意外撞死人，坐过多年牢。虽有自己私楼，平民生活", "D. 突然全身多病，四处求医而医不好，风光过一时的生活，转变为穷困疗倒，住公屋"], "correct_answer": "D"}
{"id": "contest_2023_02-Q1", "person_id": "contest_2023_02", "birth": {"year": 1962, "month": 8, "day": 6, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主 16 岁前家庭状况？", "options": ["A. 跟随母亲生活", "B. 在孤儿院长大", "C. 跟随父亲生活", "D. 跟随收养父母生活"], "correct_answer": "A"}
{"id": "contest_2023_02-Q2", "person_id": "contest_2023_02", "birth": {"year": 1962, "month": 8, "day": 6, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主父母状况？", "options": ["A. 父母相继在儿时离世", "B. 父亲短寿，母亲长寿", "C. 家境贫穷，父母无法养育命主而分离", "D. 父亲长寿，母亲短寿"], "correct_answer": "B"}
{"id": "contest_2023_02-Q3", "person_id": "contest_2023_02", "birth": {"year": 1962, "month": 8, "day": 6, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主婚姻状况？", "options": ["A. 已婚，但已离异", "B. 一直独身，清心寡欲", "C. 独身，经常嫖妓", "D. 已婚，婚姻生活稳定"], "correct_answer": "B"}
{"id": "contest_2023_02-Q4", "person_id": "contest_2023_02", "birth": {"year": 1962, "month": 8, "day": 6, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "2014 年，命主发生何事？", "options": ["A. 命主伴侣患癌症", "B. 命主兄弟姐妹中有人患癌症", "C. 命主父亲或母亲患癌症", "D. 命主自己患癌症"], "correct_answer": "D"}
{"id": "contest_2023_02-Q5", "person_id": "contest_2023_02", "birth": {"year": 1962, "month": 8, "day": 6, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "以下那一项，在命主中反映才属正确？", "options": ["A. 独子，没有兄弟姐妹", "B. 曾犯事，留有案底", "C. 长期患病，需要人照顾", "D. 工作稳定，毕业后一份工作做到退休"], "correct_answer": "D"}
{"id": "contest_2023_03-Q1", "person_id": "contest_2023_03", "birth": {"year": 1986, "month": 4, "day": 24, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在那一年结婚？", "options": ["A. 2012", "B. 2013", "C. 2015", "D. 2016"], "correct_answer": "D"}
{"id": "contest_2023_03-Q2", "person_id": "contest_2023_03", "birth": {"year": 1986, "month": 4, "day": 24, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主有两名男孩，分别在那年出生？", "options": ["A. 2013 与 2015", "B. 2014 与 2016", "C. 2016 与 2019", "D. 2017 与 2022"], "correct_answer": "D"}
{"id": "contest_2023_03-Q3", "person_id": "contest_2023_03", "birth": {"year": 1986, "month": 4, "day": 24, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主目前的财运？", "options": ["A. 身家超过千万身家（马币）", "B. 收入平平，固定薪金 4 千薪水", "C. 财运顺畅，每月收入都有增长", "D. 欠债超过 1 千万的债务"], "correct_answer": "C"}
{"id": "contest_2023_03-Q4", "person_id": "contest_2023_03", "birth": {"year": 1986, "month": 4, "day": 24, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主目前婚姻感情状况？", "options": ["A. 己离婚", "B. 己婚，但是有婚外情", "C. 婚姻美满", "D. 未婚，但己有两名孩子"], "correct_answer": "C"}
{"id": "contest_2023_03-Q5", "person_id": "contest_2023_03", "birth": {"year": 1986, "month": 4, "day": 24, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主目前职业？", "options": ["A. 小吃店老板", "B. 寿板店职员", "C. 偏门老板", "D. 命理风水顾问"], "correct_answer": "D"}
{"id": "contest_2023_04-Q1", "person_id": "contest_2023_04", "birth": {"year": 1956, "month": 3, "day": 11, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主性格如何？", "options": ["A. 自私，贪心，好色", "B. 胆小，怕事，没主见", "C. 内向，沉默寡言", "D. 外向胆大好胜，急性子"], "correct_answer": "C"}
{"id": "contest_2023_04-Q2", "person_id": "contest_2023_04", "birth": {"year": 1956, "month": 3, "day": 11, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主学历如何？", "options": ["A. 小学毕业", "B. 中学辍学", "C. 大学毕业", "D. 硕士毕业"], "correct_answer": "A"}
{"id": "contest_2023_04-Q3", "person_id": "contest_2023_04", "birth": {"year": 1956, "month": 3, "day": 11, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主婚姻状况？", "options": ["A. 已婚，无儿女", "B. 已婚，育 2 男 1 女", "C. 早年结婚，晚年离婚", "D. 未婚"], "correct_answer": "A"}
{"id": "contest_2023_04-Q4", "person_id": "contest_2023_04", "birth": {"year": 1956, "month": 3, "day": 11, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在 1997 年发生何事？", "options": ["A. 接获诈骗电话，骗走百万存款", "B. 发生严重车祸，昏迷 3 个月", "C. 与友人合伙投资，出国寻二战后宝藏", "D. 自创业，开办大型港式酒家"], "correct_answer": "C"}
{"id": "contest_2023_04-Q5", "person_id": "contest_2023_04", "birth": {"year": 1956, "month": 3, "day": 11, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主身体健康状况？", "options": ["A. 2011 年血管阻塞，轻微中风", "B. 2013 年心脏搭桥手术", "C. 2016 年确诊癌症，隔年与世长辞", "D. 2020 年确诊新冠，肺部感染死亡"], "correct_answer": "C"}
{"id": "contest_2023_05-Q1", "person_id": "contest_2023_05", "birth": {"year": 1978, "month": 4, "day": 5, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在 2011 年发生什么事？", "options": ["A. 成立公司", "B. 拿到美国永久绿卡", "C. 投资获利千万", "D. 什么事情都没有发生"], "correct_answer": "B"}
{"id": "contest_2023_05-Q2", "person_id": "contest_2023_05", "birth": {"year": 1978, "month": 4, "day": 5, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "以下事项，哪个在 2009 年没有发生？", "options": ["A. 考上律师", "B. 远距离旅行", "C. 找到工作", "D. 购置不动产"], "correct_answer": "C"}
{"id": "contest_2023_05-Q3", "person_id": "contest_2023_05", "birth": {"year": 1978, "month": 4, "day": 5, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主何时结婚？", "options": ["A. 2006", "B. 2007", "C. 2008", "D. 2009"], "correct_answer": "C"}
{"id": "contest_2023_05-Q4", "person_id": "contest_2023_05", "birth": {"year": 1978, "month": 4, "day": 5, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在哪一年生孩子？", "options": ["A. 生于阳历 2012 期间", "B. 生于阳历 2013 期间", "C. 生于阳历 2015 期间", "D. 生于阳历 2018 期间"], "correct_answer": "B"}
{"id": "contest_2023_05-Q5", "person_id": "contest_2023_05", "birth": {"year": 1978, "month": 4, "day": 5, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "生产状况为？", "options": ["A. 男婴", "B. 女婴", "C. 双胞胎", "D. 难产"], "correct_answer": "B"}
{"id": "contest_2023_06-Q1", "person_id": "contest_2023_06", "birth": {"year": 1958, "month": 10, "day": 27, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "请问以下哪年命主以女性服装设计师身份出名大旺，收到各路明星邀请设计衣服？", "options": ["A. 1983", "B. 1984", "C. 1985", "D. 1986"], "correct_answer": "C"}
{"id": "contest_2023_06-Q2", "person_id": "contest_2023_06", "birth": {"year": 1958, "month": 10, "day": 27, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "请问以下哪年命主通灵，晚上梦到各路神明来报六合彩号码 (台湾早年的地下博弈) 她跟她大姐说，她姐赚到上千万台币横发买房？", "options": ["A. 1987", "B. 1989", "C. 1990", "D. 1992"], "correct_answer": "A"}
{"id": "contest_2023_06-Q3", "person_id": "contest_2023_06", "birth": {"year": 1958, "month": 10, "day": 27, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": ", 请问以下哪年命主因为老公上班不稳定决定自行创业开店，开店后发现小孩翘课说谎在店里打小孩？", "options": ["A. 1991", "B. 1992", "C. 1993", "D. 1994"], "correct_answer": "C"}
{"id": "contest_2023_06-Q4", "person_id": "contest_2023_06", "birth": {"year": 1958, "month": 10, "day": 27, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "请问以下哪年命主忽然赚到大钱，受不了孩子抱怨，决定买房解决孩子读书的通勤问题？", "options": ["A. 1996 年", "B. 2003 年", "C. 2005 年", "D. 2008 年"], "correct_answer": "C"}
{"id": "contest_2023_06-Q5", "person_id": "contest_2023_06", "birth": {"year": 1958, "month": 10, "day": 27, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "请问以下哪年命主发现长久的乳房硬块转变为乳癌，检查后开刀十分顺利，平安无事？", "options": ["A. 2008 年", "B. 2010 年", "C. 2016 年", "D. 2022 年"], "correct_answer": "D"}
{"id": "contest_2023_07-Q1", "person_id": "contest_2023_07", "birth": {"year": 2002, "month": 6, "day": 1, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命出身的贫或富？", "options": ["A. 孤儿院长大", "B. 贫穷家庭出身", "C. 小康之家出身", "D. 大富贵家庭出身"], "correct_answer": "B"}
{"id": "contest_2023_07-Q2", "person_id": "contest_2023_07", "birth": {"year": 2002, "month": 6, "day": 1, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "此命的学历 / 教育程度如何？", "options": ["A. 大学毕业", "B. 正在修读硕士 / 研究生", "C. 小学毕业", "D. 中六毕业"], "correct_answer": "D"}
{"id": "contest_2023_07-Q3", "person_id": "contest_2023_07", "birth": {"year": 2002, "month": 6, "day": 1, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "以上那一年份有拍拖 / 恋爱？", "options": ["A. 2018 年", "B. 2019 年", "C. 2020 年", "D. 以上时间都有男朋友"], "correct_answer": "C"}
{"id": "contest_2023_07-Q4", "person_id": "contest_2023_07", "birth": {"year": 2002, "month": 6, "day": 1, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "2022 年在姻缘方面如何？", "options": ["A. 结婚", "B. 奉子成婚", "C. 离婚", "D. 分手"], "correct_answer": "D"}
{"id": "contest_2023_07-Q5", "person_id": "contest_2023_07", "birth": {"year": 2002, "month": 6, "day": 1, "hour": 8, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "2022 年命主发生什么大事？", "options": ["A. 事业上有好机遇，参加比赛得奖", "B. 在日本成为一位名侦探", "C. 母亲急病逝世", "D. 有横财运，中六合彩头奖"], "correct_answer": "A"}
{"id": "contest_2023_08-Q1", "person_id": "contest_2023_08", "birth": {"year": 1980, "month": 7, "day": 11, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主第一次结婚在那一年？", "options": ["A. 2000 年", "B. 2001 年", "C. 2005 年", "D. 2006 年"], "correct_answer": "C"}
{"id": "contest_2023_08-Q2", "person_id": "contest_2023_08", "birth": {"year": 1980, "month": 7, "day": 11, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主第二次结婚在那一年？", "options": ["A. 2011 年", "B. 2012 年", "C. 2013 年", "D. 2015 年"], "correct_answer": "C"}
{"id": "contest_2023_08-Q3", "person_id": "contest_2023_08", "birth": {"year": 1980, "month": 7, "day": 11, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主从事那个职业？", "options": ["A. 秘书", "B. 物流公司老闆", "C. 翻译员", "D. 游泳救生员"], "correct_answer": "B"}
{"id": "contest_2023_08-Q4", "person_id": "contest_2023_08", "birth": {"year": 1980, "month": 7, "day": 11, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主性格特徵？", "options": ["A. 被动，做事消极，但爱心和同情心重？", "B. 鬼主意多，做事喜欢走捷径，耍小聪明", "C. 保守，节俭，但承担力强", "D. 脾气暴燥，好色，做事鲁莽"], "correct_answer": "B"}
{"id": "contest_2023_08-Q5", "person_id": "contest_2023_08", "birth": {"year": 1980, "month": 7, "day": 11, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在丙戌大运的财政状况？(2009 - - 2018)", "options": ["A. 丙戌大运一直财政稳定，有存款和房产，生活无忧", "B. 丙戌大运一直财政很好，常常在投资物业或股票上屡见丰厚获利", "C. 丙戌大运刚开始时财政丰盛，但后来因为赌钱而债台高筑", "D. 丙戌大运刚开始时平稳渡过，但后来因为要为家人清还债务而负债累累"], "correct_answer": "D"}
{"id": "contest_2024_01-Q1", "person_id": "contest_2024_01", "birth": {"year": 1980, "month": 8, "day": 24, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "以下哪項描述乎合命主的出身情況？", "options": ["A. 出身貧窮，家庭借貸渡日，導致經常欠債。", "B. 出身普通，雖不捉襟見肘，可惜盈餘不多。", "C. 出身中產，父為專業人仕，家庭頗有盈餘。", "D. 出身大富，父母經商有道，家族頗多地產。"], "correct_answer": "B"}
{"id": "contest_2024_01-Q2", "person_id": "contest_2024_01", "birth": {"year": 1980, "month": 8, "day": 24, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "以下哪項描述乎合命主的學歷情況？", "options": ["A. 只有小學程度學歷。", "B. 只有中學程度學歷。", "C. 擁有大學程度學歷。", "D. 擁有碩士程度學歷。"], "correct_answer": "B"}
{"id": "contest_2024_01-Q3", "person_id": "contest_2024_01", "birth": {"year": 1980, "month": 8, "day": 24, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "以下哪項描述乎合命主的配偶工作狀況？", "options": ["A. 配偶是打工仔一名，普通職級收入，對家庭沒有助力。", "B. 配偶是打工仔一名，中高職級收入，對家庭很有助力。", "C. 配偶經商，敗多於成，頗多外債，對家庭沒有助力。", "D. 配偶經商，成多於敗，頗有盈餘，對家庭很有助力。"], "correct_answer": "D"}
{"id": "contest_2024_01-Q4", "person_id": "contest_2024_01", "birth": {"year": 1980, "month": 8, "day": 24, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "以下哪項描述乎合命主的子息狀況？", "options": ["A. 沒有子女，因身體不能生育。", "B. 有三女一子。", "C. 只有一子，2004 甲申年出世。", "D. 只有一女，2010 庚寅年出世。"], "correct_answer": "C"}
{"id": "contest_2024_01-Q5", "person_id": "contest_2024_01", "birth": {"year": 1980, "month": 8, "day": 24, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "在 2022 壬寅年，以下哪項是命主的婚姻經歷？", "options": ["A. 命主之前已有外遇，2022 年被丈夫發現，但得到丈夫原諒，至今未離婚。", "B. 命主之前已有外遇，2022 年被丈夫發現，得不到丈夫原諒，當年搞離婚。", "C. 丈夫之前已有外遇，2022 年被命主發現，但得到命主原諒，至今未離婚。", "D. 丈夫之前已有外遇，2022 年被命主發現，得不到命主原諒，當年搞離婚。"], "correct_answer": "C"}
{"id": "contest_2024_02-Q1", "person_id": "contest_2024_02", "birth": {"year": 1972, "month": 1, "day": 8, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的性格和情緒？", "options": ["A. 孤僻、不合群、憂鬱。", "B. 戇直、表裡如一。有暴力傾向。", "C. 為人儒雅，愛蟲魚書畫之樂。", "D. 樂於交際。獨處之時，又自得其樂。"], "correct_answer": "D"}
{"id": "contest_2024_02-Q2", "person_id": "contest_2024_02", "birth": {"year": 1972, "month": 1, "day": 8, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的男女關係和婚姻情況？", "options": ["A. 一生未娶。", "B. 已娶妻。關係良好，未見有異。", "C. 於虛齡 24 至 33 期間娶妻。但因妻子過於情緒化，而影響了感情。", "D. 於虛齡 34 至 43 娶妻。但婚後不久，妻即離世。"], "correct_answer": "C"}
{"id": "contest_2024_02-Q3", "person_id": "contest_2024_02", "birth": {"year": 1972, "month": 1, "day": 8, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主事業上的特色？", "options": ["A. 承繼了兄長的畜牧場。", "B. 曾任公務員。但因涉嫌刑事案件，而要提早退休。", "C. 建築工人。", "D. 成功商人，以零售起家。"], "correct_answer": "D"}
{"id": "contest_2024_02-Q4", "person_id": "contest_2024_02", "birth": {"year": 1972, "month": 1, "day": 8, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的母親於哪年離世？", "options": ["A. 1989", "B. 1990", "C. 2011", "D. 2021"], "correct_answer": "C"}
{"id": "contest_2024_02-Q5", "person_id": "contest_2024_02", "birth": {"year": 1972, "month": 1, "day": 8, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主於虛齡 34 至 43 的田宅運？", "options": ["A. 通過買賣房產而得厚利。", "B. 獲分配到公屋。", "C. 落了訂金購買自住物業後，因未能成功獲得銀行貸款，而被賣家沒收訂金。", "D. 因投資失利，而要賣屋償還債務。"], "correct_answer": "A"}
{"id": "contest_2024_03-Q1", "person_id": "contest_2024_03", "birth": {"year": 1961, "month": 12, "day": 30, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "大約哪段時間，運程最佳？", "options": ["A. 23---32 歲", "B. 33---42 歲", "C. 43---52 歲", "D. 53---62 歲"], "correct_answer": "B"}
{"id": "contest_2024_03-Q2", "person_id": "contest_2024_03", "birth": {"year": 1961, "month": 12, "day": 30, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "何時結婚？", "options": ["A. 23—32 歲", "B. 33—42 歲", "C. 43—52 歲", "D. 沒有結婚"], "correct_answer": "A"}
{"id": "contest_2024_03-Q3", "person_id": "contest_2024_03", "birth": {"year": 1961, "month": 12, "day": 30, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "有官非刑事出現的時間？", "options": ["A. 13---22 歲", "B. 23---32 歲", "C. 33---42 歲", "D. 43---53 歲"], "correct_answer": "B"}
{"id": "contest_2024_03-Q4", "person_id": "contest_2024_03", "birth": {"year": 1961, "month": 12, "day": 30, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "有凶劫之災出現的時間？", "options": ["A. 1965 年 4 歲", "B. 1968 年 7 歲", "C. 1971 年 10 歲", "D. 1974 年 13 歲"], "correct_answer": "A"}
{"id": "contest_2024_03-Q5", "person_id": "contest_2024_03", "birth": {"year": 1961, "month": 12, "day": 30, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "那一個時段，破財最嚴重？", "options": ["A. 23---32 歲", "B. 33---42 歲", "C. 43---52 歲", "D. 53---62 歲"], "correct_answer": "C"}
{"id": "contest_2024_04-Q1", "person_id": "contest_2024_04", "birth": {"year": "1983", "month": "10", "day": "28", "hour": 2, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主有多重婚姻，目前是第几段婚姻？", "options": ["A. 第 1 段", "B. 第 2 段", "C. 第 3 段", "D. 失婚"], "correct_answer": "B"}
{"id": "contest_2024_04-Q2", "person_id": "contest_2024_04", "birth": {"year": "1983", "month": "10", "day": "28", "hour": 2, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "第一段婚姻是何时嫁？", "options": ["A. 2003", "B. 2005", "C. 2007", "D. 2009"], "correct_answer": "A"}
{"id": "contest_2024_04-Q3", "person_id": "contest_2024_04", "birth": {"year": "1983", "month": "10", "day": "28", "hour": 2, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主第一段婚姻嫁的原因是？", "options": ["A. 奉子成婚", "B. 長輩逝世，为冲喜結婚.", "C. 商業利益，家族联婚", "D. 缺家庭关怀，随便找人嫁."], "correct_answer": "A"}
{"id": "contest_2024_04-Q4", "person_id": "contest_2024_04", "birth": {"year": "1983", "month": "10", "day": "28", "hour": 2, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在那一年結束了第一段婚姻？", "options": ["A. 2011 搬离，2012 結束", "B. 2013 搬离，2014 結束", "C. 2015 搬离，2016 結束", "D. 2017 搬离，2018 結束"], "correct_answer": "D"}
{"id": "contest_2024_04-Q5", "person_id": "contest_2024_04", "birth": {"year": "1983", "month": "10", "day": "28", "hour": 2, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "第一段婚姻終結的原因", "options": ["A. 受丈夫暴力对待", "B. 命主暴力对待丈夫", "C. 半斤八两，互毆", "D. 丈夫逝世"], "correct_answer": "A"}
{"id": "contest_2024_05-Q1", "person_id": "contest_2024_05", "birth": {"year": 1971, "month": 4, "day": 12, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在哪一年登記結婚？", "options": ["A. 1998", "B. 1999", "C. 2002", "D. 2003"], "correct_answer": "B"}
{"id": "contest_2024_05-Q2", "person_id": "contest_2024_05", "birth": {"year": 1971, "month": 4, "day": 12, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在哪一年登記離婚？", "options": ["A. 2010", "B. 2017", "C. 2018", "D. 沒有離婚"], "correct_answer": "A"}
{"id": "contest_2024_05-Q3", "person_id": "contest_2024_05", "birth": {"year": 1971, "month": 4, "day": 12, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主工作收入平均如何？", "options": ["A. 年薪不足 50 萬新台幣", "B. 年薪過 50 萬新台幣", "C. 年薪過 100 萬新台幣", "D. 年薪過 150 萬新台幣"], "correct_answer": "C"}
{"id": "contest_2024_05-Q4", "person_id": "contest_2024_05", "birth": {"year": 1971, "month": 4, "day": 12, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主名下擁有房產嗎？", "options": ["A. 有一間公寓", "B. 有二間公寓", "C. 有三間公寓", "D. 沒有房產"], "correct_answer": "B"}
{"id": "contest_2024_05-Q5", "person_id": "contest_2024_05", "birth": {"year": 1971, "month": 4, "day": 12, "hour": 16, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在哪一年意外受傷大腿骨折？", "options": ["A. 1998 年", "B. 2010 年", "C. 2018 年", "D. 2022 年"], "correct_answer": "B"}
{"id": "contest_2024_06-Q1", "person_id": "contest_2024_06", "birth": {"year": 1983, "month": 3, "day": 26, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "1998 年开始 - 1999 年结束的感情对象类型，分手原因？", "options": ["A. 高富帅，冷酷。分手原因 - 冷暴力，消失不见。", "B. 矮帅，学渣。分手原因 - 花女人钱，爱 PU", "A. 。", "C. 书呆子，学霸。分手原因 - 太爱批评。", "D. 痞子，学渣。分手原因 - 脚踏两船。"], "correct_answer": "B"}
{"id": "contest_2024_06-Q2", "person_id": "contest_2024_06", "birth": {"year": 1983, "month": 3, "day": 26, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "1999 年恋爱，2002 分手。类型与分手原因？", "options": ["A. 高富帅，热心体贴。分手原因，命主外遇。", "B. 长相普通，善良。分手原因，家庭反对。", "C. 肥壮，大男子主义。分手原因，控制欲过强。", "D. 瘦高，胆小怕事。分手原因，毕业后异地发展而分手。"], "correct_answer": "A"}
{"id": "contest_2024_06-Q3", "person_id": "contest_2024_06", "birth": {"year": 1983, "month": 3, "day": 26, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "2002 年认识，大学师兄。2006 年结婚，2009 年离婚。对象类型和离婚原因？", "options": ["A. 富二代，玩世不恭。离婚原因，对方花心出轨。", "B. 帅气，聪明有才。离婚原因，吵架多，命主离家修行。", "C. 高大，大男人主义。离婚原因，婚后为钱吵架，家暴。", "D. 矮帅，多金。离婚原因，命主出轨。"], "correct_answer": "B"}
{"id": "contest_2024_06-Q4", "person_id": "contest_2024_06", "birth": {"year": 1983, "month": 3, "day": 26, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "2012 - 2013 之间，发生了一件严重的事，遇到一个桃花帮助了自己？", "options": ["A. 误入歧途，被骗去外地工作，某暧昧同事把自己救出去。", "B. 投资失误，欠了几百万，某暧昧富豪，借钱给自己渡过难关。", "C. 严重意外导致无法工作，对自己有意思的大叔给自己生活费。", "D. 遇到宗教老千，倾家荡产，某暧昧富豪提供了自己金钱帮助。"], "correct_answer": "D"}
{"id": "contest_2024_06-Q5", "person_id": "contest_2024_06", "birth": {"year": 1983, "month": 3, "day": 26, "hour": 14, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "2019 年开始，2021 年结束，桃花类型，分手原因？", "options": ["A. 小鲜肉，甜言蜜语。分手原因，对方花心被抓。", "B. 已婚男。分手原因，欺骗自己，没离婚。", "C. 与前夫旧情复燃，分手原因，个性不合，吵架多。", "D. 事业成功人士，分手原因，命主占有欲过强，对方提出分手。"], "correct_answer": "B"}
{"id": "contest_2024_07-Q1", "person_id": "contest_2024_07", "birth": {"year": 1980, "month": 9, "day": 21, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的学业狀況如何？", "options": ["A. 小学毕业", "B. 初中輟学", "C. 专科毕业", "D. 博士学位"], "correct_answer": "C"}
{"id": "contest_2024_07-Q2", "person_id": "contest_2024_07", "birth": {"year": 1980, "month": 9, "day": 21, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的婚姻狀況如何？", "options": ["A. 未婚，育有二女", "B. 已婚，育有二子", "C. 离婚，育有一子一女", "D. 已婚，育有一子一女"], "correct_answer": "D"}
{"id": "contest_2024_07-Q3", "person_id": "contest_2024_07", "birth": {"year": 1980, "month": 9, "day": 21, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在 2017 和 2019 年发生了什么事？", "options": ["A. 开刀生小孩", "B. 交通意外", "C. 考取文凭失利", "D. 流产"], "correct_answer": "D"}
{"id": "contest_2024_07-Q4", "person_id": "contest_2024_07", "birth": {"year": 1980, "month": 9, "day": 21, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主的两名小孩在哪一年出生？", "options": ["A. 2020 年女孩，2021 年男孩", "B. 2013 年，2015 年两个女孩", "C. 2017 年，2019 年两个男孩", "D. 2013 年男孩，2015 年女孩"], "correct_answer": "D"}
{"id": "contest_2024_07-Q5", "person_id": "contest_2024_07", "birth": {"year": 1980, "month": 9, "day": 21, "hour": 12, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主毕业后从事什么行业？", "options": ["A. 中学教师", "B. 公司主管", "C. 房屋经纪", "D. 会计"], "correct_answer": "D"}
{"id": "contest_2024_08-Q1", "person_id": "contest_2024_08", "birth": {"year": 2007, "month": 1, "day": 31, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "请问命主在一岁前被诊断出那一种疾病？", "options": ["A. 弱视 （斗鸡眼）", "B. 心脏有孔", "C. 肺炎", "D. 地中海贫血症"], "correct_answer": "B"}
{"id": "contest_2024_08-Q2", "person_id": "contest_2024_08", "birth": {"year": 2007, "month": 1, "day": 31, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "此命主的出身贫或富？", "options": ["A. 贫穷家庭长大", "B. 小康之家出身", "C. 富贵家庭出身", "D. 虽有父母，童年却被养在孤儿院"], "correct_answer": "C"}
{"id": "contest_2024_08-Q3", "person_id": "contest_2024_08", "birth": {"year": 2007, "month": 1, "day": 31, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的身材外貌如何？", "options": ["A. 身材高瘦皮肤白皙，细眼薄唇，秀气温文。", "B. 身材高大魁梧，浓眉大眼，外表威严。", "C. 身材矮瘦皮肤蜡黄，五官扁平，其貌不扬。", "D. 身材偏矮微胖，圆脸咪眼，外表和善。"], "correct_answer": "A"}
{"id": "contest_2024_08-Q4", "person_id": "contest_2024_08", "birth": {"year": 2007, "month": 1, "day": 31, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在 2016 年，家中发生何事？", "options": ["A. 父亲破产，被判入穷籍", "B. 婆婆因急病去世", "C. 父亲严重车祸，休养在家，无法工作。", "D. 父母离异"], "correct_answer": "D"}
{"id": "contest_2024_08-Q5", "person_id": "contest_2024_08", "birth": {"year": 2007, "month": 1, "day": 31, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主父亲现在的身家？", "options": ["A. 失业在家，入不敷出。", "B. 小康家庭", "C. 千万身家 (马币)", "D. 亿万身家（马币）"], "correct_answer": "C"}
{"id": "dong_tiao_ying_ji_P001-Q1", "person_id": "dong_tiao_ying_ji_P001", "birth": {"year": 1884, "month": 12, "day": 30, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30-40岁期间，事业发展的关键事件是什么？", "options": ["A. 被任命为某地区的军事指挥官，并因镇压行动受到嘉奖（1935年）", "B. 因战略失误被革职查办，仕途陷入低谷（1936年）", "C. 成为某国最高军事部门的负责人，推动全面战争政策（1940年）", "D. 在一场重要革命中被迫辞职，但仍保留部分权力（1942年）", "E. 因健康问题暂时退出军界，专注于学术研究（1938年）"], "correct_answer": "C"}
{"id": "dong_tiao_ying_ji_P001-Q2", "person_id": "dong_tiao_ying_ji_P001", "birth": {"year": 1884, "month": 12, "day": 30, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情生活方面的重要事件是什么？", "options": ["A. 与第一段婚姻的伴侣离婚，后与第二段婚姻的伴侣结婚（1920年）", "B. 与第一段婚姻的伴侣结婚，并育有多名子女（1909年）", "C. 因战争原因与伴侣分居多年，最终未能复合（1943年）", "D. 在战后审判期间与伴侣重逢，但关系破裂（1946年）", "E. 一直单身，专注于事业发展，未建立家庭关系（1910年）"], "correct_answer": "B"}
{"id": "dong_tiao_ying_ji_P001-Q3", "person_id": "dong_tiao_ying_ji_P001", "birth": {"year": 1884, "month": 12, "day": 30, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重大事件发生在哪个时间点？", "options": ["A. 虚龄60岁时因长期疾病去世，享年61岁（1947年）", "B. 虚龄61岁时试图自杀未遂，后被送往医院救治（1945年）", "C. 虚龄55岁时因意外受伤，导致身体部分功能受损（1940年）", "D. 虚龄58岁时因慢性病恶化，在监狱中接受治疗（1943年）", "E. 虚龄62岁时被执行死刑，生命终结（1948年）"], "correct_answer": "B"}
{"id": "dong_tiao_ying_ji_P001-Q4", "person_id": "dong_tiao_ying_ji_P001", "birth": {"year": 1884, "month": 12, "day": 30, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的变化如何体现？", "options": ["A. 虚龄50岁时因职位晋升获得巨额财产，成为富翁（1940年）", "B. 虚龄51岁时因战败被捕，个人财产被冻结（1945年）", "C. 虚龄45岁时通过投资获得高额回报，资产翻倍（1935年）", "D. 虚龄55岁时因经济危机损失大量财产，生活陷入困境（1942年）", "E. 虚龄40岁时因贪污被调查，财产被没收（1930年）"], "correct_answer": "B"}
{"id": "dong_tiao_ying_ji_P001-Q5", "person_id": "dong_tiao_ying_ji_P001", "birth": {"year": 1884, "month": 12, "day": 30, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中的重大事件是什么？", "options": ["A. 虚龄25岁时父亲去世，对其职业生涯产生深远影响（1909年）", "B. 虚龄40岁时因家族成员的社会地位提升而受益（1924年）", "C. 虚龄55岁时家族成员因社会舆论谴责陷入困境（1945年）", "D. 虚龄35岁时与兄弟姐妹因遗产分配问题发生争执（1919年）", "E. 虚龄60岁时与所有亲属断绝关系，独居至终老（1944年）"], "correct_answer": "C"}
{"id": "yan_song_P002-Q1", "person_id": "yan_song_P002", "birth": {"year": 1480, "month": 3, "day": 3, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情方面的重要转折点发生在哪一年？", "options": ["A. 嘉靖四十年（1561年），第一段婚姻因伴侣去世而结束，命主悲痛欲绝", "B. 嘉靖四十一年（1562年），因家族变故导致情感孤立，晚年生活凄凉", "C. 嘉靖三十八年（1559年），与伴侣关系恶化，最终分居多年", "D. 嘉靖四十三年（1564年），重新开始一段新恋情，但未能长久", "E. 万历元年（1573年），命主在孤独中离世，未留下任何情感记录"], "correct_answer": "B"}
{"id": "yan_song_P002-Q2", "person_id": "yan_song_P002", "birth": {"year": 1480, "month": 3, "day": 3, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的巅峰时期是哪个阶段？", "options": ["A. 正德年间（1506-1521年），通过地方任职积累了一定财富，但规模有限", "B. 嘉靖二十一年至嘉靖四十年（1542-1561年），权倾朝野期间积累了巨额财富", "C. 嘉靖四十二年（1563年），因抄没家产而导致财富清零，生活困苦", "D. 万历元年（1573年），晚年因亲友资助恢复部分积蓄，但仍贫困潦倒", "E. 弘治十八年（1505年），科举入仕后获得朝廷赏赐，开始积累财富"], "correct_answer": "B"}
{"id": "yan_song_P002-Q3", "person_id": "yan_song_P002", "birth": {"year": 1480, "month": 3, "day": 3, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主与其子的关系在何时发生了重大变化？", "options": ["A. 嘉靖二十年（1541年），父子关系因政见不合产生裂痕", "B. 嘉靖四十一年（1562年），其子因贪腐被处死，父子关系彻底断裂", "C. 嘉靖三十五年（1556年），其子因功绩显赫被提拔，父子关系更加紧密", "D. 嘉靖四十三年（1564年），其子隐退乡间，父子关系逐渐疏远", "E. 万历元年（1573年），命主去世时，其子已不在人世，父子关系无从谈起"], "correct_answer": "B"}
{"id": "yan_song_P002-Q4", "person_id": "yan_song_P002", "birth": {"year": 1480, "month": 3, "day": 3, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在事业上的关键转折点发生在哪个时期？", "options": ["A. 嘉靖七年（1528年），因撰写青词获得皇帝赏识，进入权力核心", "B. 嘉靖二十一年（1542年），升任内阁首辅，成为实际掌权者之一", "C. 嘉靖四十年（1561年），因政敌打压被迫辞官，结束政治生涯", "D. 嘉靖四十一年（1562年），因家族案发被革职查办，彻底失势", "E. 正德年间（1506-1521年），在地方任职期间积累经验，为仕途奠定基础"], "correct_answer": "D"}
{"id": "yan_song_P002-Q5", "person_id": "yan_song_P002", "birth": {"year": 1480, "month": 3, "day": 3, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主晚年的健康状况如何？", "options": ["A. 嘉靖末年（约1560年代），因家庭变故和政治打击，身体迅速恶化，疾病缠身", "B. 嘉靖四十年（1561年），突发重病，虽痊愈但体质大不如前", "C. 嘉靖四十五年（1566年），因长期劳累患上严重心疾，无法正常活动", "D. 万历元年（1573年），命主因老年痴呆症去世，享年87岁", "E. 嘉靖三十八年（1559年），因意外受伤导致行动不便，生活质量下降"], "correct_answer": "A"}
{"id": "zhong_ceng_gen_P003-Q1", "person_id": "zhong_ceng_gen_P003", "birth": {"year": 1918, "month": 5, "day": 27, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间（1928-1938年），财富状况如何？", "options": ["A. 因家族木材生意失败，陷入经济困境", "B. 依靠家族支持完成大学学业，并开始积累个人财富", "C. 投资失败导致家庭资产大幅缩水", "D. 独立创业并获得第一桶金", "E. 获得意外之财，如中彩票或遗产继承"], "correct_answer": "B"}
{"id": "zhong_ceng_gen_P003-Q2", "person_id": "zhong_ceng_gen_P003", "birth": {"year": 1918, "month": 5, "day": 27, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在40-50岁期间（1948-1958年），事业上有哪些重要进展？", "options": ["A. 首次担任内阁要职，但因丑闻被迫辞职", "B. 担任科学技术厅长官，推动日本科技发展", "C. 因健康问题退出政坛，专注于学术研究", "D. 创办私人企业，积累巨额财富", "E. 发表代表作品，成为知名作家"], "correct_answer": "B"}
{"id": "zhong_ceng_gen_P003-Q3", "person_id": "zhong_ceng_gen_P003", "birth": {"year": 1918, "month": 5, "day": 27, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在70-80岁期间（1978-1988年），婚姻与家庭生活发生了什么变化？", "options": ["A. 第一段婚姻因感情不合而离婚", "B. 配偶健康恶化，命主承担更多家庭责任", "C. 第二段婚姻带来新的子女", "D. 子女因财产纠纷与命主关系破裂", "E. 家庭成员全部移居海外，命主独自生活"], "correct_answer": "B"}
{"id": "zhong_ceng_gen_P003-Q4", "person_id": "zhong_ceng_gen_P003", "birth": {"year": 1918, "month": 5, "day": 27, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在80-90岁期间（1988-1998年），健康状况如何？", "options": ["A. 因心脏病住院治疗，健康状况明显下降", "B. 保持良好生活习惯，身体健康无重大疾病", "C. 遭遇严重车祸，导致长期康复", "D. 因癌症接受手术，但成功痊愈", "E. 出现老年痴呆症状，需专人照顾"], "correct_answer": "B"}
{"id": "zhong_ceng_gen_P003-Q5", "person_id": "zhong_ceng_gen_P003", "birth": {"year": 1918, "month": 5, "day": 27, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在90岁后（1998年后），社会活动与影响力如何？", "options": ["A. 完全退出公共事务，专注于家庭生活", "B. 以政治元老身份参与学术讲座和社会活动", "C. 因健康问题无法参与任何社会活动", "D. 创办慈善基金会，资助青年教育事业", "E. 因某次重大危机被公众质疑其过往决策"], "correct_answer": "B"}
{"id": "qiao_dan_P004-Q1", "person_id": "qiao_dan_P004", "birth": {"year": 1963, "month": 2, "day": 17, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业上的重大转折点是什么？", "options": ["A. 在一场全国性比赛中投中制胜球，获得广泛关注（1982年）", "B. 因脚部骨折缺席大部分赛季，职业生涯陷入低谷（1985年）", "C. 在选秀中被一支知名球队以第三顺位选中，正式进入职业联赛（1984年）", "D. 第一次宣布退役，转而投身其他运动领域（1993年）", "E. 推出个人品牌的第一款产品，迅速成为市场爆款（1986年）"], "correct_answer": "C"}
{"id": "qiao_dan_P004-Q2", "person_id": "qiao_dan_P004", "birth": {"year": 1963, "month": 2, "day": 17, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情生活中的第一段婚姻经历了怎样的变化？", "options": ["A. 与伴侣因性格不合分居多年后最终离婚（2002年）", "B. 在结婚后育有三名子女，但因财产纠纷导致关系破裂（1997年）", "C. 与伴侣相识于事业发展初期，婚后育有两名子女并经历短暂分居（1997年）", "D. 在事业巅峰期选择隐退，专注于家庭生活（1993年）", "E. 因工作繁忙长期分居，最终和平分手（2000年）"], "correct_answer": "C"}
{"id": "qiao_dan_P004-Q3", "person_id": "qiao_dan_P004", "birth": {"year": 1963, "month": 2, "day": 17, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富积累方面的重大突破发生在哪一年？", "options": ["A. 通过代言合同首次获得超过1亿美元的收入（1997年）", "B. 与某知名品牌签约，推出个人品牌的首款产品，奠定商业基础（1985年）", "C. 出售某体育团队的部分股权，获利近2亿美元（2001年）", "D. 收购一支职业球队，成为其主要股东（2010年）", "E. 获得某国际品牌的终身分红权，年收入超过50亿美元（2023年）"], "correct_answer": "B"}
{"id": "qiao_dan_P004-Q4", "person_id": "qiao_dan_P004", "birth": {"year": 1963, "month": 2, "day": 17, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中经历了哪些重大事件？", "options": ["A. 父亲在命主事业上升期因意外去世，对其造成深远影响（1993年）", "B. 长子早逝，导致家庭关系紧张（1985年）", "C. 母亲在其成年后因健康问题长期住院（1990年）", "D. 双胞胎女儿出生，为家庭带来新的希望（2014年）", "E. 兄弟姐妹之一因经济纠纷与其断绝关系（1995年）"], "correct_answer": "A"}
{"id": "qiao_dan_P004-Q5", "person_id": "qiao_dan_P004", "birth": {"year": 1963, "month": 2, "day": 17, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面面临的最大挑战是什么？", "options": ["A. 因严重脱水和疲劳多次中断训练（2020年）", "B. 因脚部骨折缺席大部分赛季，职业生涯受到威胁（1985年）", "C. 接受膝盖手术，解决长期困扰的关节问题（2009年）", "D. 在退役后因心理压力导致情绪低谷（1993年）", "E. 在六十岁时突发心脏病，被迫停止所有运动（2023年）"], "correct_answer": "B"}
{"id": "qian_long_P005-Q1", "person_id": "qian_long_P005", "birth": {"year": 1711, "month": 9, "day": 25, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄27岁时的重要人生事件是什么？", "options": ["A. 被封为太子，正式确立继承人地位", "B. 迎娶嫡福晋，婚姻生活幸福美满", "C. 因政治斗争被贬至边疆，远离权力中心", "D. 遭遇重大疾病，健康状况一度堪忧", "E. 参与军事行动，立下赫赫战功"], "correct_answer": "B"}
{"id": "qian_long_P005-Q2", "person_id": "qian_long_P005", "birth": {"year": 1711, "month": 9, "day": 25, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄37–47岁期间，事业上取得了哪些重要成就？", "options": ["A. 平定西南叛乱，巩固边疆稳定", "B. 发动对西北部族的战争，但以失败告终", "C. 编纂一部大型丛书，涵盖经史子集四部", "D. 禅位给继承人，结束自己的统治生涯", "E. 面对大规模起义，采取强硬手段镇压"], "correct_answer": "A"}
{"id": "qian_long_P005-Q3", "person_id": "qian_long_P005", "birth": {"year": 1711, "month": 9, "day": 25, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄57岁时的家庭关系发生了什么重大变化？", "options": ["A. 继皇后失宠，被幽禁于冷宫", "B. 嫡福晋因病去世，命主悲痛欲绝", "C. 宠爱的妃子诞下长子，家庭和睦", "D. 生母皇太后去世，命主为其举行隆重葬礼", "E. 第二段婚姻破裂，命主选择终身不复婚"], "correct_answer": "A"}
{"id": "qian_long_P005-Q4", "person_id": "qian_long_P005", "birth": {"year": 1711, "month": 9, "day": 25, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄67岁时的财富状况如何？", "options": ["A. 国库因频繁军事行动而出现赤字", "B. 举办大型庆典活动，显示国家财力雄厚", "C. 改革税制后财政收入大幅减少", "D. 商业贸易衰退，导致经济危机", "E. 因奢侈生活方式引发朝臣不满"], "correct_answer": "B"}
{"id": "qian_long_P005-Q5", "person_id": "qian_long_P005", "birth": {"year": 1711, "month": 9, "day": 25, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主晚年时期（虚龄87岁左右）的健康状况和家庭安排如何？", "options": ["A. 因突发疾病去世，享年87岁", "B. 在紫禁城养心殿驾崩，享年89岁，留下遗诏安排后事", "C. 将权力完全交予继承人，自己隐居山林", "D. 健康状况恶化但仍坚持处理政务，未明确继承人", "E. 因白莲教起义的压力，被迫禅位并流亡他乡"], "correct_answer": "B"}
{"id": "bi_si_mai_P006-Q1", "person_id": "bi_si_mai_P006", "birth": {"year": 1875, "month": 3, "day": 17, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键事件是什么？", "options": ["A. 在某次重要革命中崭露头角，成为地方领导人。", "B. 当选普鲁士议会议员，开始涉足政治领域。", "C. 因经济危机被迫放弃学业，转而经营家族地产。", "D. 被任命为普鲁士驻法兰克福邦联议会代表，但因失误被撤职。", "E. 参与某场国际战争，立下赫赫战功。"], "correct_answer": "B"}
{"id": "bi_si_mai_P006-Q2", "person_id": "bi_si_mai_P006", "birth": {"year": 1875, "month": 3, "day": 17, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄47-57岁期间，婚姻与家庭生活如何？", "options": ["A. 第一段婚姻因性格不合而分居，子女由命主抚养。", "B. 配偶去世，命主深受打击，此后更多依赖子女陪伴。", "C. 与配偶感情深厚，并育有多个子女，家庭生活幸福美满。", "D. 再婚并与新伴侣育有一子，但关系较为紧张。", "E. 因政治压力无暇顾及家庭，与配偶长期分居两地。"], "correct_answer": "C"}
{"id": "bi_si_mai_P006-Q3", "person_id": "bi_si_mai_P006", "birth": {"year": 1875, "month": 3, "day": 17, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60-70岁期间，财富状况发生了哪些变化？", "options": ["A. 因投资失败损失大量财产，晚年生活陷入困境。", "B. 退休后继续依靠地产和投资维持生活，但失去部分政府津贴。", "C. 通过某项重大政策获得巨额奖金，财富达到巅峰。", "D. 将大部分财产捐赠给慈善机构，专注于社会公益事业。", "E. 因健康问题被迫变卖家族地产，导致财务状况恶化。"], "correct_answer": "B"}
{"id": "bi_si_mai_P006-Q4", "person_id": "bi_si_mai_P006", "birth": {"year": 1875, "month": 3, "day": 17, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70-80岁期间，健康状况如何？", "options": ["A. 因长期劳累患严重胃病和失眠，但未影响日常工作。", "B. 被诊断出高血压和心脏问题，逐渐退出公众视野。", "C. 因突发意外导致腿部残疾，行动受限。", "D. 健康状况良好，坚持撰写回忆录直至去世。", "E. 因感染某种罕见疾病多次住院治疗，但最终痊愈。"], "correct_answer": "B"}
{"id": "bi_si_mai_P006-Q5", "person_id": "bi_si_mai_P006", "birth": {"year": 1875, "month": 3, "day": 17, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄57-67岁期间，事业上的重大成就为何？", "options": ["A. 推动某项重要法案出台，试图抑制工人运动。", "B. 促成德意志帝国成立，被任命为首任宰相。", "C. 因与上级意见不合被迫辞职，结束长达28年的领导生涯。", "D. 在某次国际战争中击败敌国，确立本国的领导地位。", "E. 遭遇政敌陷害，暂时退出政坛，但不久后复出。"], "correct_answer": "B"}
{"id": "ke_lin_dun_P007-Q1", "person_id": "ke_lin_dun_P007", "birth": {"year": 1946, "month": 8, "day": 19, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间的感情生活如何？", "options": ["A. 一直单身，专注于学业和事业", "B. 与一位伴侣结婚，并育有一子", "C. 与多位伴侣保持亲密关系，但未正式结婚", "D. 与初恋情人分手后长期独居", "E. 在此期间遭遇感情挫折，导致婚姻推迟"], "correct_answer": "C"}
{"id": "ke_lin_dun_P007-Q2", "person_id": "ke_lin_dun_P007", "birth": {"year": 1946, "month": 8, "day": 19, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富积累方面的重要转折点发生在哪一年？", "options": ["A. 1980年，因投资失败导致经济困境", "B. 1993年，开始担任领导职务，收入稳定增长", "C. 2001年，通过出版回忆录和演讲大幅增加收入", "D. 2004年，因健康问题被迫减少工作，收入骤减", "E. 2010年，因投资房地产获得巨额收益"], "correct_answer": "C"}
{"id": "ke_lin_dun_P007-Q3", "person_id": "ke_lin_dun_P007", "birth": {"year": 1946, "month": 8, "day": 19, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间的事业巅峰表现为？", "options": ["A. 担任州级领导职位，政绩平平", "B. 成为国家级领导人，连任两届", "C. 创立一家大型企业，迅速扩张国际市场", "D. 因丑闻被迫辞职，事业陷入低谷", "E. 转型为公益事业领导者，影响力有限"], "correct_answer": "B"}
{"id": "ke_lin_dun_P007-Q4", "person_id": "ke_lin_dun_P007", "birth": {"year": 1946, "month": 8, "day": 19, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重要事件发生在哪个年龄段？", "options": ["A. 30-40岁，因过度劳累导致严重胃病", "B. 40-50岁，因心脏问题接受手术治疗", "C. 50-60岁，因意外事故导致身体残疾", "D. 60-70岁，因慢性疾病长期住院治疗", "E. 70岁以上，因老年痴呆症影响生活质量"], "correct_answer": "B"}
{"id": "ke_lin_dun_P007-Q5", "person_id": "ke_lin_dun_P007", "birth": {"year": 1946, "month": 8, "day": 19, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在家庭关系方面的重要节点是？", "options": ["A. 幼年失去父亲，由母亲独自抚养长大", "B. 青年时期与继父关系紧张，导致家庭分裂", "C. 中年时期与配偶共同育有一女，家庭关系稳固", "D. 晚年因财产分配问题与子女产生矛盾", "E. 一生未婚，专注于事业和社会活动"], "correct_answer": "C"}
{"id": "liu_de_hua_P009-Q1", "person_id": "liu_de_hua_P009", "birth": {"year": 1961, "month": 9, "day": 27, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄35–45岁期间（1995–2005年），感情生活的重要转折是什么？", "options": ["A. 与某位女演员公开恋情后迅速分手", "B. 秘密交往一位来自东南亚的富商千金，为日后婚姻奠定基础", "C. 因性格不合与长期交往的对象彻底分道扬镳", "D. 在事业巅峰期选择单身，专注于事业发展", "E. 与多位女性保持亲密关系，但未正式确定伴侣"], "correct_answer": "B"}
{"id": "liu_de_hua_P009-Q2", "person_id": "liu_de_hua_P009", "birth": {"year": 1961, "month": 9, "day": 27, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50岁时（2011年）获得了哪项重要成就？", "options": ["A. 凭借某影视作品荣获国际大奖", "B. 凭借某经典电影斩获香港电影金像奖最佳男主角", "C. 成功推出一部票房破亿的商业大片", "D. 获得某音乐奖项，巩固其歌坛地位", "E. 宣布成立一家新的影视制作公司"], "correct_answer": "B"}
{"id": "liu_de_hua_P009-Q3", "person_id": "liu_de_hua_P009", "birth": {"year": 1961, "month": 9, "day": 27, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄51岁时（2012年），家庭生活发生了什么重大变化？", "options": ["A. 长子出生，家族增添新成员", "B. 女儿出生，家庭更加圆满", "C. 与配偶因矛盾短暂分居", "D. 父母因病住院，命主全力照顾", "E. 某位家人因意外离世，对其造成巨大打击"], "correct_answer": "B"}
{"id": "liu_de_hua_P009-Q4", "person_id": "liu_de_hua_P009", "birth": {"year": 1961, "month": 9, "day": 27, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40岁时（2000年），事业上采取了哪项重要行动？", "options": ["A. 成立自己的电影制作公司，初期遭遇严重亏损", "B. 投资房地产获得巨额收益", "C. 进军好莱坞，出演某部国际大片", "D. 推出个人代表作专辑，创下销量纪录", "E. 决定退出娱乐圈，转而专注于幕后工作"], "correct_answer": "A"}
{"id": "liu_de_hua_P009-Q5", "person_id": "liu_de_hua_P009", "birth": {"year": 1961, "month": 9, "day": 27, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄47岁时（2008年），健康方面经历了什么重要事件？", "options": ["A. 因拍摄动作戏导致腰部受伤，暂停工作进行康复", "B. 因长期熬夜导致身体透支，突发急性病住院", "C. 开始规律健身，显著改善身体状态", "D. 因饮食不规律引发胃病，需长期调理", "E. 参加马拉松比赛时意外受伤，影响后续工作安排"], "correct_answer": "A"}
{"id": "hua_sheng_dun_P010-Q1", "person_id": "hua_sheng_dun_P010", "birth": {"year": 1732, "month": 2, "day": 21, "hour": 20, "minute": 58}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24-33岁期间（1755-1764年），事业方面的重大转折是什么？", "options": ["A. 被任命为某州的测量员，开启了职业生涯", "B. 加入弗吉尼亚民兵，并参与法国-印第安战争，积累了军事经验", "C. 因健康问题退出军职，转而专注于农业经营", "D. 继承兄长的全部遗产，成为当地最富有的地主之一", "E. 被推举为某重要军事组织的领导人"], "correct_answer": "B"}
{"id": "hua_sheng_dun_P010-Q2", "person_id": "hua_sheng_dun_P010", "birth": {"year": 1732, "month": 2, "day": 21, "hour": 20, "minute": 58}, "gender": "male", "birthplace": "unknown", "question": "命主在婚姻方面的重要事件发生在哪一年？", "options": ["A. 1757年与一位富有的继承人结婚，获得巨额嫁妆", "B. 1759年与一位带有两个孩子的寡妇结婚，婚后感情深厚", "C. 1765年因性格不合与配偶分居，未再复婚", "D. 1770年与第二任伴侣结婚，但未生育子女", "E. 1780年与配偶共同经历了某场重大危机后感情破裂"], "correct_answer": "B"}
{"id": "hua_sheng_dun_P010-Q3", "person_id": "hua_sheng_dun_P010", "birth": {"year": 1732, "month": 2, "day": 21, "hour": 20, "minute": 58}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间（1771-1781年），健康状况如何？", "options": ["A. 因长期劳累患上严重的心脏病，几乎丧命", "B. 在独立战争期间多次感染疾病，包括疟疾和痢疾，但均康复", "C. 因意外事故导致身体残疾，无法继续从事体力劳动", "D. 遭遇严重的牙痛问题，最终导致牙齿全部脱落", "E. 在某次战役中受伤，留下终身残疾"], "correct_answer": "B"}
{"id": "hua_sheng_dun_P010-Q4", "person_id": "hua_sheng_dun_P010", "birth": {"year": 1732, "month": 2, "day": 21, "hour": 20, "minute": 58}, "gender": "male", "birthplace": "unknown", "question": "命主在财富积累方面的重要事件发生在哪一年？", "options": ["A. 1743年继承父亲的部分遗产，包括土地和奴隶", "B. 1752年继承兄长的全部遗产，成为弗农山庄的主要所有者", "C. 1759年通过婚姻获得巨额嫁妆，包括土地、资金和奴隶", "D. 1775年因战争需要变卖大部分财产，导致经济拮据", "E. 1789年因投资失败损失大量财富，陷入财务危机"], "correct_answer": "C"}
{"id": "hua_sheng_dun_P010-Q5", "person_id": "hua_sheng_dun_P010", "birth": {"year": 1732, "month": 2, "day": 21, "hour": 20, "minute": 58}, "gender": "male", "birthplace": "unknown", "question": "命主在晚年（虚龄60岁以后）的重大事件是什么？", "options": ["A. 1797年主动卸任某重要职位，树立了任期限制的先例", "B. 1799年因喉部感染引发肺炎，最终去世", "C. 1800年因某场重大危机被迫重新出山，担任领导职务", "D. 1795年因健康问题完全退出公共生活，专注于家庭事务", "E. 1798年因某次商业投资失败，导致财产大幅缩水"], "correct_answer": "B"}
{"id": "ye_li_qin_P011-Q1", "person_id": "ye_li_qin_P011", "birth": {"year": 1931, "month": 2, "day": 1, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28-38岁期间，事业发展的主要转折点是什么？", "options": ["A. 被调至首都并进入核心权力圈，开始接触高层决策", "B. 因批评上级改革步伐缓慢而被迫辞去重要职务，暂时退出权力中心", "C. 在一次重大政治危机中发表演讲，成功挫败反对派夺权企图", "D. 接受国际医疗团队的心脏手术后重新调整职业规划", "E. 通过竞选获得地方领导职位，但因健康问题未能履职"], "correct_answer": "A"}
{"id": "ye_li_qin_P011-Q2", "person_id": "ye_li_qin_P011", "birth": {"year": 1931, "month": 2, "day": 1, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，婚姻与家庭生活的主要特征是什么？", "options": ["A. 与伴侣分居多年后选择复合，并育有一子", "B. 夫妻关系深厚且公开支持彼此，伴侣常陪伴出席公共活动", "C. 因工作繁忙长期忽略家庭，导致与子女关系疏远", "D. 家庭成员卷入政治事务，长女成为重要顾问并协助处理政府内部事务", "E. 配偶因健康问题去世，命主独自抚养两个女儿"], "correct_answer": "B"}
{"id": "ye_li_qin_P011-Q3", "person_id": "ye_li_qin_P011", "birth": {"year": 1931, "month": 2, "day": 1, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄55-65岁期间，财富状况的重大变化是什么？", "options": ["A. 因涉嫌贪污被调查，家族财产遭到冻结", "B. 辞职后获得终身养老金及多项福利待遇，包括一栋别墅和安保服务", "C. 投资失败导致巨额亏损，晚年生活陷入经济困境", "D. 通过私有化政策积累个人财富，成为国家首富之一", "E. 将大部分资产捐赠给慈善机构，仅保留基本生活保障"], "correct_answer": "B"}
{"id": "ye_li_qin_P011-Q4", "person_id": "ye_li_qin_P011", "birth": {"year": 1931, "month": 2, "day": 1, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60-70岁期间，健康方面经历了哪些重大事件？", "options": ["A. 因酗酒问题多次住院治疗，同时被诊断出患有严重肺炎", "B. 接受心脏手术后恢复良好，并在术后继续参与高强度工作", "C. 被确诊为恶性肿瘤，但通过积极治疗延长了寿命", "D. 健康状况恶化导致提前退休，但未对外公布具体病因", "E. 突发心脏病去世，享年76岁"], "correct_answer": "A"}
{"id": "ye_li_qin_P011-Q5", "person_id": "ye_li_qin_P011", "birth": {"year": 1931, "month": 2, "day": 1, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄65-75岁期间，晚年的主要生活状态是什么？", "options": ["A. 隐居乡下，专注于撰写回忆录并出版多部代表作品", "B. 与家人共度更多私人时光，但仍保持对政坛的关注", "C. 因健康问题频繁住院，最终在病床上度过余生", "D. 积极参与公益事业，成为多个国际组织的荣誉顾问", "E. 因涉嫌财务丑闻被媒体曝光，晚年声誉受损"], "correct_answer": "B"}
{"id": "zhou_xing_chi_P013-Q1", "person_id": "zhou_xing_chi_P013", "birth": {"year": 1962, "month": 6, "day": 22, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30-40岁期间的事业状况如何？", "options": ["A. 在一家小型公司担任普通职员，收入微薄", "B. 主演多部电影，创下票房纪录，并成立自己的电影公司", "C. 因健康问题暂停工作，事业陷入低谷", "D. 转型为导演，但作品反响平平，未能获得市场认可", "E. 离开娱乐圈，转行从事房地产投资"], "correct_answer": "B"}
{"id": "zhou_xing_chi_P013-Q2", "person_id": "zhou_xing_chi_P013", "birth": {"year": 1962, "month": 6, "day": 22, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄45-50岁期间的财富状况如何？", "options": ["A. 因投资失败导致巨额亏损，负债累累", "B. 出售一处豪宅获利超过8亿港元，财富大幅增长", "C. 被合作伙伴起诉，损失约7000万港元", "D. 开始涉足股票市场，但因金融危机遭受重创", "E. 将财产全部捐赠给慈善机构，选择简朴生活"], "correct_answer": "B"}
{"id": "zhou_xing_chi_P013-Q3", "person_id": "zhou_xing_chi_P013", "birth": {"year": 1962, "month": 6, "day": 22, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在第一段恋情中的感情状态如何？", "options": ["A. 因性格不合分手，但保持友好关系", "B. 结婚并育有一子，家庭幸福美满", "C. 因第三者介入导致感情破裂，最终分道扬镳", "D. 恋情持续十年，最终因事业分歧而分手", "E. 从未公开恋情，始终保持低调"], "correct_answer": "A"}
{"id": "zhou_xing_chi_P013-Q4", "person_id": "zhou_xing_chi_P013", "birth": {"year": 1962, "month": 6, "day": 22, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间的健康状况如何？", "options": ["A. 因长期高强度工作导致心脏病发作，需住院治疗", "B. 脊椎受损，需定期接受治疗，但仍坚持工作", "C. 完全恢复健康，开始频繁参与高强度运动", "D. 因心理压力过大导致抑郁症，需接受心理治疗", "E. 健康状况良好，无明显疾病困扰"], "correct_answer": "B"}
{"id": "zhou_xing_chi_P013-Q5", "person_id": "zhou_xing_chi_P013", "birth": {"year": 1962, "month": 6, "day": 22, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主与母亲的关系如何？", "options": ["A. 关系疏远，多年未曾见面", "B. 感情深厚，为母亲购置豪宅并常陪伴左右", "C. 因财产分配问题产生矛盾，关系恶化", "D. 母亲早逝，命主对此深感遗憾", "E. 母亲移居国外，命主与其联系较少"], "correct_answer": "B"}
{"id": "he_shen_P014-Q1", "person_id": "he_shen_P014", "birth": {"year": 1750, "month": 9, "day": 30, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30-40岁期间，事业发展的关键事件是什么？", "options": ["A. 被提拔为三等侍卫，开始接触宫廷事务", "B. 成功进入军机处，成为核心决策层的一员，并兼任多个重要职位", "C. 因贪污受贿被革职查办，仕途中断", "D. 在低级官员岗位上碌碌无为，未能获得晋升机会", "E. 因健康问题被迫辞去所有职务"], "correct_answer": "B"}
{"id": "he_shen_P014-Q2", "person_id": "he_shen_P014", "birth": {"year": 1750, "month": 9, "day": 30, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在婚姻方面的重大转折发生在哪一年？", "options": ["A. 乾隆四十五年（1780年），与正妻感情破裂，开始纳妾", "B. 乾隆四十六年（1781年），正妻病逝，命主悲痛欲绝并写下悼亡诗", "C. 乾隆五十年（1785年），与正妻分居，专注于政务和财富积累", "D. 嘉庆四年（1799年），因政治斗争导致家庭破碎，被迫离婚", "E. 乾隆三十年（1765年），与正妻结婚，开启美满婚姻生活"], "correct_answer": "B"}
{"id": "he_shen_P014-Q3", "person_id": "he_shen_P014", "birth": {"year": 1750, "month": 9, "day": 30, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富积累方面的重要节点是什么？", "options": ["A. 乾隆二十年（1755年），通过家族遗产获得巨额财富", "B. 乾隆四十年（1775年），利用职务之便聚敛财富，成为当时最富有的人之一", "C. 嘉庆四年（1799年），因抄家导致财产全部充公，失去一切", "D. 乾隆五十五年（1790年），因投资失败损失大量钱财", "E. 乾隆三十五年（1770年），通过经商发家致富，成为地方首富"], "correct_answer": "B"}
{"id": "he_shen_P014-Q4", "person_id": "he_shen_P014", "birth": {"year": 1750, "month": 9, "day": 30, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在子女方面的重大事件发生在哪个时间段？", "options": ["A. 乾隆四十五年（1780年），长子迎娶皇室成员，巩固家族地位", "B. 乾隆五十一年（1786年），次子早逝，命主深受打击", "C. 嘉庆四年（1799年），长子因家族牵连失去权势和财富", "D. 乾隆三十年（1765年），命主尚未有子嗣，专注于事业发展", "E. 乾隆五十五年（1790年），命主收养一名孤儿作为继承人"], "correct_answer": "A"}
{"id": "he_shen_P014-Q5", "person_id": "he_shen_P014", "birth": {"year": 1750, "month": 9, "day": 30, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主晚年健康状况如何？", "options": ["A. 乾隆五十五年（1790年）前后，可能患有慢性疾病，但具体病症不明", "B. 嘉庆三年（1798年），因突发重病卧床不起，无法参与政务", "C. 嘉庆四年（1799年），因健康恶化自然去世，享年49岁", "D. 乾隆五十年（1785年），因过度劳累导致短暂失明，后恢复", "E. 乾隆四十五年（1780年），身体状况极佳，精力充沛，未有任何健康问题"], "correct_answer": "A"}
{"id": "mo_suo_li_ni_P015-Q1", "person_id": "mo_suo_li_ni_P015", "birth": {"year": 1883, "month": 7, "day": 29, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键转折点是什么？", "options": ["A. 在家乡从事铁匠工作，逐渐积累财富和声望", "B. 因支持意大利参战与社会党决裂，转而创立法西斯主义运动", "C. 成为某国家机关报的主编，但因政治立场被罢免", "D. 在瑞士参与社会主义运动，但遭遇重大失败", "E. 开始经商，通过土地和房产积累巨额财富"], "correct_answer": "B"}
{"id": "mo_suo_li_ni_P015-Q2", "person_id": "mo_suo_li_ni_P015", "birth": {"year": 1883, "month": 7, "day": 29, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重要事件发生在哪个阶段？", "options": ["A. 虚龄40岁时，因长期不规律生活导致胃溃疡发作", "B. 虚龄50岁时，因战争失败导致精神崩溃，身体状况急剧恶化", "C. 虚龄60岁时，患上严重的传染病，危及生命", "D. 虚龄35岁时，因过度劳累导致短暂失明", "E. 虚龄55岁时，因意外事故导致肢体残疾"], "correct_answer": "A"}
{"id": "mo_suo_li_ni_P015-Q3", "person_id": "mo_suo_li_ni_P015", "birth": {"year": 1883, "month": 7, "day": 29, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，婚姻和感情生活的主要变化是什么？", "options": ["A. 与第一段婚姻伴侣分居，开始与一位著名艺术家交往", "B. 与某位伴侣陷入热恋，并成为生命中最后一位重要伴侣", "C. 因政治压力被迫与正式伴侣离婚，选择独身生活", "D. 与多位伴侣保持亲密关系，但未公开承认任何一段恋情", "E. 在此期间一直专注于事业，未发生感情生活的变化"], "correct_answer": "B"}
{"id": "mo_suo_li_ni_P015-Q4", "person_id": "mo_suo_li_ni_P015", "birth": {"year": 1883, "month": 7, "day": 29, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间，财富方面的重大事件是什么？", "options": ["A. 因战争掠夺和外交手段积累了巨额财富，达到人生巅峰", "B. 被罢免后，所有财产被没收，陷入极度贫困", "C. 投资失败，损失了大部分资产，但仍保留部分房产", "D. 因经济危机被迫出售家族土地，维持基本生计", "E. 将财富转移至海外账户，成功保全了大部分资产"], "correct_answer": "B"}
{"id": "mo_suo_li_ni_P015-Q5", "person_id": "mo_suo_li_ni_P015", "birth": {"year": 1883, "month": 7, "day": 29, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在子女教育或家庭关系方面的重要事件是什么？", "options": ["A. 长子早逝，对命主造成沉重打击", "B. 次子因参与某项活动受到关注，成为家族中的重要人物", "C. 命主与子女关系疏远，晚年未能得到子女的支持", "D. 所有子女均在国外接受教育，回国后帮助命主管理事业", "E. 命主将大部分财产留给子女，引发家族内部争端"], "correct_answer": "B"}
{"id": "an_zi_jie_P017-Q1", "person_id": "an_zi_jie_P017", "birth": {"year": 1912, "month": 6, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键事件是什么？", "options": ["A. 开始涉足纺织行业，并创立了自己的企业", "B. 在国际贸易领域崭露头角，成为香港纺织品出口的重要人物", "C. 因投资失败导致事业受挫，被迫重新规划职业方向", "D. 进入政府公职，担任立法局议员等重要职务", "E. 转向文化研究领域，出版多部著作探讨汉字文化"], "correct_answer": "A"}
{"id": "an_zi_jie_P017-Q2", "person_id": "an_zi_jie_P017", "birth": {"year": 1912, "month": 6, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，财富方面的重要变化是什么？", "options": ["A. 通过早期创业积累了第一桶金，奠定了财富基础", "B. 多元化投资房地产和贸易领域，进一步扩大了个人财富规模", "C. 遭遇经济危机，资产大幅缩水，陷入财务困境", "D. 开始慈善捐赠，用于教育、医疗等公益事业", "E. 将大部分资金转入海外账户以规避政策风险"], "correct_answer": "B"}
{"id": "an_zi_jie_P017-Q3", "person_id": "an_zi_jie_P017", "birth": {"year": 1912, "month": 6, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情生活中的重要事件发生在哪个阶段？", "options": ["A. 虚龄25岁时与配偶结婚，婚后育有多名子女，家庭生活和谐", "B. 虚龄45岁时因感情不合与配偶分居，后于50岁时复合", "C. 虚龄35岁时与多位交往对象保持亲密关系，但未正式结婚", "D. 虚龄60岁时因健康问题影响婚姻关系，夫妻感情逐渐疏远", "E. 虚龄75岁时与第二段恋情的伴侣结婚，晚年生活幸福美满"], "correct_answer": "A"}
{"id": "an_zi_jie_P017-Q4", "person_id": "an_zi_jie_P017", "birth": {"year": 1912, "month": 6, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60-70岁期间，健康方面的重大事件是什么？", "options": ["A. 患有慢性疾病，但仍坚持工作和写作，注重健康管理", "B. 因突发急性疾病住院治疗，恢复后决定退出公共事务", "C. 定期锻炼并保持良好生活习惯，身体健康状况稳定", "D. 接受现代医学治疗的同时尝试传统养生方法，效果显著", "E. 因长期劳累导致身体机能衰退，提前进入退休状态"], "correct_answer": "A"}
{"id": "an_zi_jie_P017-Q5", "person_id": "an_zi_jie_P017", "birth": {"year": 1912, "month": 6, "day": 26, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70-80岁期间，对社会贡献的主要表现是什么？", "options": ["A. 积极参与中国经济改革，为内地与香港之间的经济合作做出重要贡献", "B. 专注于文化研究领域，出版多部著作探讨汉字文化与历史", "C. 成立慈善基金会，大额捐赠用于教育、医疗等公益事业", "D. 在国际舞台推广中国传统艺术，获得广泛认可", "E. 担任香港立法局议员，主导多项重要政策的制定与实施"], "correct_answer": "B"}
{"id": "xiao_bu_shen_P018-Q1", "person_id": "xiao_bu_shen_P018", "birth": {"year": 1946, "month": 7, "day": 6, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，感情生活如何？", "options": ["A. 一直单身，专注于学业和事业", "B. 在28岁时与一位女士结婚，婚姻稳定幸福", "C. 因感情纠纷导致多次分手，未能建立长期关系", "D. 在25岁时与一位女士订婚，但最终取消婚约", "E. 与多位伴侣保持亲密关系，但未正式结婚"], "correct_answer": "B"}
{"id": "xiao_bu_shen_P018-Q2", "person_id": "xiao_bu_shen_P018", "birth": {"year": 1946, "month": 7, "day": 6, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的重要转折点发生在哪一年？", "options": ["A. 1985年，通过投资房地产获得巨额收益", "B. 1989年，通过购买棒球队股份实现财富增长", "C. 1995年，因股市崩盘损失大部分资产", "D. 1998年，因出售家族企业获得意外之财", "E. 2000年，通过撰写书籍获得丰厚稿酬"], "correct_answer": "B"}
{"id": "xiao_bu_shen_P018-Q3", "person_id": "xiao_bu_shen_P018", "birth": {"year": 1946, "month": 7, "day": 6, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中经历的重大事件是什么？", "options": ["A. 虚龄7岁时，失去了一位重要的家庭成员", "B. 虚龄10岁时，父母因事业问题分居多年", "C. 虚龄20岁时，父亲因健康问题退出政坛", "D. 虚龄30岁时，妹妹因意外去世", "E. 虚龄40岁时，母亲成为慈善领域的知名人物"], "correct_answer": "A"}
{"id": "xiao_bu_shen_P018-Q4", "person_id": "xiao_bu_shen_P018", "birth": {"year": 1946, "month": 7, "day": 6, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间的事业成就如何？", "options": ["A. 虚龄42岁时，首次当选州长，开启政治生涯", "B. 虚龄45岁时，成功连任州长，成为该州首位连任的共和党人", "C. 虚龄48岁时，因竞选失败退出政坛，转而投身商业", "D. 虚龄50岁时，因家族支持当选国会议员", "E. 虚龄52岁时，因健康问题暂停事业发展"], "correct_answer": "B"}
{"id": "xiao_bu_shen_P018-Q5", "person_id": "xiao_bu_shen_P018", "birth": {"year": 1946, "month": 7, "day": 6, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重大事件发生在哪一年？", "options": ["A. 1984年，因长期酗酒导致严重肝功能损伤", "B. 1986年，决定彻底戒酒，改善生活质量", "C. 1990年，因车祸导致身体部分功能受损", "D. 2000年，因高强度工作引发心脏问题", "E. 2005年，因感染疾病需要长期住院治疗"], "correct_answer": "B"}
{"id": "ni_ke_song_P019-Q1", "person_id": "ni_ke_song_P019", "birth": {"year": 1913, "month": 1, "day": 9, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28–37岁期间（约1940–1949年），感情生活的重要事件是什么？", "options": ["A. 与某位伴侣相识但未结婚，感情最终破裂", "B. 与伴侣结婚，并育有两个女儿", "C. 与伴侣分居多年后复合，感情波折不断", "D. 在此期间始终单身，专注于事业发展", "E. 与多位交往对象保持亲密关系，但未正式结婚"], "correct_answer": "B"}
{"id": "ni_ke_song_P019-Q2", "person_id": "ni_ke_song_P019", "birth": {"year": 1913, "month": 1, "day": 9, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–49岁期间（约1952–1960年），事业上遇到的重大挑战是什么？", "options": ["A. 因财务丑闻被指控，发表公开演讲挽回公众支持", "B. 因健康问题被迫退出重要职位，事业受挫", "C. 首次竞选总统成功，成为国家领导人", "D. 因家族经济危机被迫中断政治生涯", "E. 在国际事务中犯下重大错误，导致名誉受损"], "correct_answer": "A"}
{"id": "ni_ke_song_P019-Q3", "person_id": "ni_ke_song_P019", "birth": {"year": 1913, "month": 1, "day": 9, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50–59岁期间（约1962–1970年），事业上的转折点是什么？", "options": ["A. 竞选州长失败后宣布退出政坛，从此隐退", "B. 成功当选为国家最高领导人，开启新阶段", "C. 因家庭变故被迫中断事业，专注于处理家事", "D. 被迫辞职，成为历史上首位因丑闻辞职的领导人", "E. 在外交事务中取得重大突破，赢得国际声誉"], "correct_answer": "B"}
{"id": "ni_ke_song_P019-Q4", "person_id": "ni_ke_song_P019", "birth": {"year": 1913, "month": 1, "day": 9, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60–69岁期间（约1972–1980年），健康状况如何？", "options": ["A. 因长期工作压力导致严重胃病，需住院治疗", "B. 因心理压力过大出现失眠和高血压，多次就医", "C. 因意外事故导致身体残疾，影响日常生活", "D. 在此期间始终保持健康状态，未有重大疾病", "E. 因突发中风去世，享年60岁"], "correct_answer": "B"}
{"id": "ni_ke_song_P019-Q5", "person_id": "ni_ke_song_P019", "birth": {"year": 1913, "month": 1, "day": 9, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在晚年（约虚龄70岁之后）的主要经济来源是什么？", "options": ["A. 出版回忆录和撰写书籍，获得可观稿酬", "B. 投资房地产和股票市场，积累巨额财富", "C. 依靠政府退休金和补贴维持生活", "D. 通过子女资助和支持解决经济问题", "E. 因经济困境被迫出售家族遗产以维持生计"], "correct_answer": "A"}
{"id": "ni_cai_P020-Q1", "person_id": "ni_cai_P020", "birth": {"year": 1844, "month": 10, "day": 15, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24-30岁期间，事业方面可能发生的重大转折是什么？", "options": ["A. 命主因健康问题被迫辞去教职，转而从事文学创作。", "B. 命主被任命为某大学的古典语言学教授，成为该校历史上最年轻的教授之一。", "C. 命主出版了代表作品，正式转向哲学领域，获得广泛认可。", "D. 命主因学术观点备受争议，遭到同行排挤而辞职。", "E. 命主选择放弃学术生涯，专注于家庭生活。"], "correct_answer": "B"}
{"id": "ni_cai_P020-Q2", "person_id": "ni_cai_P020", "birth": {"year": 1844, "month": 10, "day": 15, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄35-40岁期间，健康方面的重大事件是什么？", "options": ["A. 命主因肺炎去世，享年38岁。", "B. 命主频繁遭受偏头痛、胃病和视力衰退的困扰，严重影响工作与生活。", "C. 命主经历了一场严重的精神崩溃，随后被送往疗养院。", "D. 命主因意外事故导致视力永久受损。", "E. 命主因健康状况良好，开始频繁旅行并完成多部代表作品。"], "correct_answer": "B"}
{"id": "ni_cai_P020-Q3", "person_id": "ni_cai_P020", "birth": {"year": 1844, "month": 10, "day": 15, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30-35岁期间，感情生活可能经历了什么重要变化？", "options": ["A. 命主与某位交往对象结婚，并育有一子。", "B. 命主向某位女性求婚，但被拒绝，这段关系最终以破裂告终。", "C. 命主与一位艺术家建立了深厚的友谊，但后来因理念分歧而决裂。", "D. 命主与某位伴侣分居多年后选择复合。", "E. 命主因专注于事业，一直保持单身状态。"], "correct_answer": "B"}
{"id": "ni_cai_P020-Q4", "person_id": "ni_cai_P020", "birth": {"year": 1844, "month": 10, "day": 15, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-45岁期间，经济状况可能发生的变化是什么？", "options": ["A. 命主因退休金丰厚，过上了富裕的生活。", "B. 命主因书籍销量极低，经济状况逐渐拮据，主要依赖朋友支持。", "C. 命主通过投资获得了巨额财富，解决了经济困境。", "D. 命主因继承遗产，经济状况显著改善。", "E. 命主因健康问题无法工作，完全依赖家人资助。"], "correct_answer": "B"}
{"id": "ni_cai_P020-Q5", "person_id": "ni_cai_P020", "birth": {"year": 1844, "month": 10, "day": 15, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中，哪一事件对其人生影响最为深远？", "options": ["A. 命主的父亲早逝，对命主的成长和思想形成产生了深远影响。", "B. 命主的母亲在其成年后与其断绝关系，导致情感孤立。", "C. 命主的妹妹接管其遗产，并将其思想用于政治目的。", "D. 命主与母亲和妹妹共同生活多年，但关系始终疏远。", "E. 命主因父亲的支持，在学术领域取得了巨大成就。"], "correct_answer": "A"}
{"id": "shan_ben_wu_shi_liu_P021-Q1", "person_id": "shan_ben_wu_shi_liu_P021", "birth": {"year": 1884, "month": 4, "day": 4, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间（1904年-1914年），感情生活如何？", "options": ["A. 与一位交往对象有过短暂恋情，但因军旅纪律无疾而终", "B. 与同乡女子结婚，婚后育有两子两女", "C. 一直单身，专注于学业与事业", "D. 在海外求学期间与一名异国女子相恋", "E. 因家族安排被迫与不爱的伴侣成婚"], "correct_answer": "A"}
{"id": "shan_ben_wu_shi_liu_P021-Q2", "person_id": "shan_ben_wu_shi_liu_P021", "birth": {"year": 1884, "month": 4, "day": 4, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄35-45岁期间（1919年-1929年）的事业发展情况如何？", "options": ["A. 被派往海外深造，学习战略知识并深入了解外国文化", "B. 担任重要军事职务，策划了一场具有重大影响的战略行动", "C. 因健康问题被迫退出前线工作，转而从事文职", "D. 在一次战斗中负伤，导致身体永久性损伤", "E. 因家庭原因暂时中断事业，回归家乡照顾亲人"], "correct_answer": "A"}
{"id": "shan_ben_wu_shi_liu_P021-Q3", "person_id": "shan_ben_wu_shi_liu_P021", "birth": {"year": 1884, "month": 4, "day": 4, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄57岁时（1941年）的健康状况如何？", "options": ["A. 因长期高强度工作导致严重失眠和疲劳，健康状况恶化", "B. 在一次意外事故中受伤，但未对后续生活造成影响", "C. 身体状况良好，精力充沛地投入事业", "D. 因疾病住院治疗，无法参与重要决策", "E. 因心理压力过大出现精神崩溃症状"], "correct_answer": "A"}
{"id": "shan_ben_wu_shi_liu_P021-Q4", "person_id": "shan_ben_wu_shi_liu_P021", "birth": {"year": 1884, "month": 4, "day": 4, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60岁时（1944年）遭遇了何种重大事件？", "options": ["A. 因行踪被敌方破译，在一次伏击中不幸身亡", "B. 成功完成一项关键任务，受到高度赞扬", "C. 因内部矛盾被迫辞职，结束职业生涯", "D. 在一次战斗中负伤，但仍坚持指挥作战", "E. 因健康问题退休，安享晚年生活"], "correct_answer": "A"}
{"id": "shan_ben_wu_shi_liu_P021-Q5", "person_id": "shan_ben_wu_shi_liu_P021", "birth": {"year": 1884, "month": 4, "day": 4, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在子女方面的重要事件是什么？", "options": ["A. 长子早逝，全家悲痛不已", "B. 与配偶育有两子两女，婚姻生活稳定", "C. 第二个儿子被当作继承人，受到家族重视", "D. 三子继承家业，成为家族的核心人物", "E. 无子嗣，家族血脉断绝"], "correct_answer": "B"}
{"id": "chong_zhen_P022-Q1", "person_id": "chong_zhen_P022", "birth": {"year": 1611, "month": 2, "day": 6, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30-40岁期间，事业上遭遇了何种重大危机？", "options": ["A. 某位重要将领被冤杀，导致外部势力趁机进攻", "B. 内部权臣篡夺权力，命主被迫退位", "C. 因自然灾害频发，命主不得不削减宫廷开支以应对财政危机", "D. 命主因健康问题无法处理朝政，导致局势恶化", "E. 某场重要革命爆发，直接威胁到命主的统治"], "correct_answer": "A"}
{"id": "chong_zhen_P022-Q2", "person_id": "chong_zhen_P022", "birth": {"year": 1611, "month": 2, "day": 6, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情方面经历了何种重大变故？", "options": ["A. 配偶因病去世，命主悲痛不已并亲自撰写悼文", "B. 配偶因战乱失踪，命主多年未再娶", "C. 命主与配偶关系破裂，最终分居多年", "D. 配偶在命主即位后不久便去世，导致命主长期单身", "E. 配偶因政治斗争被陷害，命主无力挽回"], "correct_answer": "A"}
{"id": "chong_zhen_P022-Q3", "person_id": "chong_zhen_P022", "birth": {"year": 1611, "month": 2, "day": 6, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在子女方面遭遇了何种悲剧？", "options": ["A. 长子早逝，命主对此深感痛惜", "B. 在某次重大危机中，命主亲手结束了部分子女的生命", "C. 皇太子被废黜，命主被迫另立继承人", "D. 命主无子嗣，导致继承问题引发内乱", "E. 子女因瘟疫全部夭折，命主晚年孤苦无依"], "correct_answer": "B"}
{"id": "chong_zhen_P022-Q4", "person_id": "chong_zhen_P022", "birth": {"year": 1611, "month": 2, "day": 6, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面经历了何种困境？", "options": ["A. 因连年灾荒，命主向地方官员摊派军费，导致民怨沸腾", "B. 命主在某次重大危机前夕典当珍宝筹集军费，但未能挽救局势", "C. 命主因贪污腐败被弹劾，国库空虚难以应对危机", "D. 命主削减宫廷开支，但仍无法缓解财政困难", "E. 命主因战败失去大片领土，税收锐减导致财政崩溃"], "correct_answer": "B"}
{"id": "chong_zhen_P022-Q5", "person_id": "chong_zhen_P022", "birth": {"year": 1611, "month": 2, "day": 6, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40岁之后，健康状况如何变化？", "options": ["A. 因长期操劳国事，命主面容憔悴，身心俱疲", "B. 命主因突发疾病瘫痪，无法处理朝政", "C. 命主因中毒而身体虚弱，但仍坚持处理政务", "D. 命主因战乱受伤，导致健康状况急转直下", "E. 命主因精神压力过大选择自尽，结束生命"], "correct_answer": "A"}
{"id": "cui_jian_P023-Q1", "person_id": "cui_jian_P023", "birth": {"year": 1961, "month": 8, "day": 2, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24–33岁期间（约1984–1993年），事业方面最重要的突破是什么？", "options": ["A. 发行首张专辑《新长征路上的摇滚》，奠定摇滚乐坛地位", "B. 在北京工人体育馆首次演唱《一无所有》，被誉为中国摇滚乐的开端", "C. 开始尝试将传统音乐元素融入摇滚，获得国际认可", "D. 因过度疲劳暂停音乐创作，专注于健康管理", "E. 参与电影配乐和广告代言，拓宽收入来源"], "correct_answer": "B"}
{"id": "cui_jian_P023-Q2", "person_id": "cui_jian_P023", "birth": {"year": 1961, "month": 8, "day": 2, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄38–47岁期间（约1999–2008年），财富状况如何变化？", "options": ["A. 因投资失败导致经济状况恶化，被迫减少演出活动", "B. 通过音乐版权、演出收入及商业合作积累稳定财富，经济状况富裕", "C. 获得某重要奖项奖金，短期内财务大幅提升", "D. 因健康问题暂停工作，收入大幅下降", "E. 开始涉足房地产投资，资产迅速增长"], "correct_answer": "B"}
{"id": "cui_jian_P023-Q3", "person_id": "cui_jian_P023", "birth": {"year": 1961, "month": 8, "day": 2, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄45岁左右（约2006年），健康方面可能发生的情况是？", "options": ["A. 因长期高强度工作导致严重疾病住院治疗", "B. 开始注重锻炼与饮食管理，身体状态逐渐恢复并保持良好", "C. 因意外事故导致短暂行动不便，影响演出计划", "D. 出现心理压力过大症状，寻求专业心理咨询", "E. 因过度劳累引发慢性病，需长期服药控制"], "correct_answer": "B"}
{"id": "cui_jian_P023-Q4", "person_id": "cui_jian_P023", "birth": {"year": 1961, "month": 8, "day": 2, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄53岁左右（约2014年），事业方面的重要事件是什么？", "options": ["A. 推出全新音乐专辑，融合京剧元素，引发广泛关注", "B. 首次执导电影《蓝色骨头》，尝试跨界艺术领域", "C. 因健康问题暂停所有公开活动，事业进入低谷", "D. 参与国际音乐节，成为中国摇滚乐的代表人物", "E. 因版权纠纷暂停音乐创作，转向幕后制作"], "correct_answer": "B"}
{"id": "cui_jian_P023-Q5", "person_id": "cui_jian_P023", "birth": {"year": 1961, "month": 8, "day": 2, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在家庭关系中，与父母之间的互动对其人生有何重要影响？", "options": ["A. 父母强烈反对命主选择音乐事业，导致关系紧张", "B. 父亲对命主的音乐启蒙起到重要作用，成为早期支持者", "C. 母亲因健康问题早逝，对命主造成深远情感冲击", "D. 父母坚持要求命主从事稳定职业，命主妥协放弃音乐梦想", "E. 家庭经济困难迫使命主中断学业，全职投入音乐创作"], "correct_answer": "B"}
{"id": "bu_lai_er_P024-Q1", "person_id": "bu_lai_er_P024", "birth": {"year": 1953, "month": 5, "day": 6, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间（1973-1983年），事业发展的关键事件是什么？", "options": ["A. 在某律师事务所担任初级律师，并因出色表现获得晋升机会。", "B. 首次当选为下议院议员，正式进入政坛。", "C. 因健康问题中断学业，转而从事商业活动积累财富。", "D. 成为工党领袖，提出“新工党”理念并推动改革。", "E. 专注于学术研究，发表多篇重要论文并获得学界认可。"], "correct_answer": "B"}
{"id": "bu_lai_er_P024-Q2", "person_id": "bu_lai_er_P024", "birth": {"year": 1953, "month": 5, "day": 6, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间（1993-2003年），哪一年发生了对其政治生涯具有重大转折意义的事件？", "options": ["A. 1993年，因党内分歧被排挤出核心领导层，陷入低谷。", "B. 1997年，领导政党赢得大选，成为最年轻的首相之一。", "C. 2001年，因政策失误导致支持率大幅下降，被迫辞职。", "D. 2003年，因健康问题宣布退出政坛，转向慈善事业。", "E. 1999年，因经济危机失去公众信任，未能连任议员。"], "correct_answer": "B"}
{"id": "bu_lai_er_P024-Q3", "person_id": "bu_lai_er_P024", "birth": {"year": 1953, "month": 5, "day": 6, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在婚姻方面的重要事件发生在哪个时间段？", "options": ["A. 虚龄25岁时与伴侣结婚，婚后育有一子，但婚姻关系紧张。", "B. 虚龄27岁时与伴侣结婚，婚后育有四个子女，家庭关系稳定。", "C. 虚龄35岁时经历第一次离婚，随后迅速再婚。", "D. 虚龄40岁时与伴侣分居多年后复合，未育有子女。", "E. 虚龄50岁时结束第二段婚姻，与第三位伴侣开始新恋情。"], "correct_answer": "B"}
{"id": "bu_lai_er_P024-Q4", "person_id": "bu_lai_er_P024", "birth": {"year": 1953, "month": 5, "day": 6, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在卸任重要职位后的财富积累情况如何？", "options": ["A. 卸任后因投资失败导致巨额亏损，生活陷入困境。", "B. 卸任后通过商业咨询和演讲迅速积累财富，净资产超过1亿英镑。", "C. 卸任后选择隐居生活，拒绝任何商业活动，财富无显著增长。", "D. 卸任后因税务问题被罚款，损失大部分积蓄。", "E. 卸任后专注于公益事业，将所有收入捐赠给慈善机构。"], "correct_answer": "B"}
{"id": "bu_lai_er_P024-Q5", "person_id": "bu_lai_er_P024", "birth": {"year": 1953, "month": 5, "day": 6, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间（2003-2013年），健康状况如何？", "options": ["A. 2003年因工作压力过大导致严重疾病，需长期休养。", "B. 2007年后身体状况良好，积极参与国际事务和公益活动。", "C. 2010年因突发心脏病住院，康复后减少公开活动。", "D. 2005年因意外受伤，导致行动不便，影响后续事业发展。", "E. 2012年诊断出慢性疾病，需依赖药物维持健康状态。"], "correct_answer": "B"}
{"id": "xi_te_lei_P025-Q1", "person_id": "xi_te_lei_P025", "birth": {"year": 1889, "month": 4, "day": 20, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间的感情生活如何？", "options": ["A. 与某位交往对象秘密结婚并迅速离婚", "B. 对一位未曾接触的女性产生单相思，最终无疾而终", "C. 与多位伴侣保持亲密关系，但未公开承认", "D. 一直单身，专注于事业发展", "E. 与某位摄影师助手发展为长期稳定关系"], "correct_answer": "B"}
{"id": "xi_te_lei_P025-Q2", "person_id": "xi_te_lei_P025", "birth": {"year": 1889, "month": 4, "day": 20, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的转折点发生在哪一年？", "options": ["A. 1923年因政变失败导致经济状况恶化", "B. 1925年因出版代表作品获得可观收入", "C. 1930年因投资失败损失大量财产", "D. 1933年通过国家资源积累巨额财富", "E. 1940年因战争掠夺艺术品充实收藏"], "correct_answer": "B"}
{"id": "xi_te_lei_P025-Q3", "person_id": "xi_te_lei_P025", "birth": {"year": 1889, "month": 4, "day": 20, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在事业上的重大挫折发生在哪一阶段？", "options": ["A. 虚龄24岁时因健康问题被迫放弃艺术梦想", "B. 虚龄30岁时因一次失败的政变被捕入狱", "C. 虚龄35岁时因内部权力斗争被排挤出组织", "D. 虚龄40岁时因军事失败失去支持者信任", "E. 虚龄50岁时因家庭变故中断事业发展"], "correct_answer": "B"}
{"id": "xi_te_lei_P025-Q4", "person_id": "xi_te_lei_P025", "birth": {"year": 1889, "month": 4, "day": 20, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中的重要事件是什么？", "options": ["A. 父亲去世后家庭经济状况显著改善", "B. 母亲患病离世对命主造成深远情感打击", "C. 兄弟姐妹因继承纠纷与命主关系恶化", "D. 某位亲属因政治原因改名换姓远离命主", "E. 与某位亲属合作共同推动事业发展"], "correct_answer": "B"}
{"id": "xi_te_lei_P025-Q5", "person_id": "xi_te_lei_P025", "birth": {"year": 1889, "month": 4, "day": 20, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面最严重的危机发生在哪一年？", "options": ["A. 1918年因战争受伤导致暂时性失明", "B. 1930年因长期失眠引发精神崩溃", "C. 1940年因胃肠道疾病住院治疗数月", "D. 1943年因药物依赖出现严重副作用", "E. 1945年因身体极度虚弱无法站立"], "correct_answer": "A"}
{"id": "kang_xi_P026-Q1", "person_id": "kang_xi_P026", "birth": {"year": 1654, "month": 5, "day": 4, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间的感情生活如何？", "options": ["A. 第一段婚姻因战乱被迫分离，配偶早逝", "B. 第一段婚姻关系深厚，但配偶在命主29岁时病逝", "C. 与多位伴侣保持亲密关系，但未正式成婚", "D. 第一段婚姻平淡无趣，双方感情逐渐疏远", "E. 第一段婚姻因政治原因被废除"], "correct_answer": "B"}
{"id": "kang_xi_P026-Q2", "person_id": "kang_xi_P026", "birth": {"year": 1654, "month": 5, "day": 4, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在40-50岁期间的事业发展如何？", "options": ["A. 因内部叛乱导致事业受挫，失去部分权力", "B. 平定地方割据势力，巩固中央集权，事业达到高峰", "C. 在对外战争中失败，被迫签订不平等条约", "D. 因健康问题无法亲理政务，权力旁落", "E. 开始编纂一部重要文化作品，但未能完成"], "correct_answer": "B"}
{"id": "kang_xi_P026-Q3", "person_id": "kang_xi_P026", "birth": {"year": 1654, "month": 5, "day": 4, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在60岁时的健康状况如何？", "options": ["A. 因长期劳累过度，突发重病去世", "B. 感染天花后痊愈，身体逐渐恢复健康", "C. 身体状况良好，继续巡视各地并处理政务", "D. 因饮食不当引发严重肠胃疾病，卧床不起", "E. 被诊断出患有老年痴呆症，记忆力严重衰退"], "correct_answer": "A"}
{"id": "kang_xi_P026-Q4", "person_id": "kang_xi_P026", "birth": {"year": 1654, "month": 5, "day": 4, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富积累方面的重大成就发生在哪一年？", "options": ["A. 虚龄35岁时，因战乱导致国库空虚，财政危机加剧", "B. 虚龄50岁时，通过土地丈量和税收改革，国库储备达到历史高峰", "C. 虚龄55岁时，因自然灾害导致赋税收入锐减，财政状况恶化", "D. 虚龄45岁时，因奢侈开支导致国库亏空", "E. 虚龄60岁时，因贪污腐败导致国库资金流失"], "correct_answer": "B"}
{"id": "kang_xi_P026-Q5", "person_id": "kang_xi_P026", "birth": {"year": 1654, "month": 5, "day": 4, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在子女方面的重要事件是什么？", "options": ["A. 长子早逝，对命主造成极大打击", "B. 第四子出生于虚龄45岁时，成为命主最宠爱的子女之一", "C. 第二个儿子被立为继承人，但因性格软弱被废黜", "D. 三子继承家业，但与命主关系紧张", "E. 无子嗣，命主晚年孤独终老"], "correct_answer": "B"}
{"id": "zhang_guo_rong_P027-Q1", "person_id": "zhang_guo_rong_P027", "birth": {"year": 1958, "month": 9, "day": 12, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20–30岁期间，事业发展的关键事件是什么？", "options": ["A. 因工作压力过大导致健康问题，短暂退出娱乐圈", "B. 凭借一部经典电影角色获得国际奖项提名，并奠定影坛地位", "C. 发行首张专辑《风继续吹》，但因市场反应冷淡而陷入低谷", "D. 在某次歌唱比赛中夺冠后迅速走红，成为一线歌手", "E. 开始涉足商业投资，并取得丰厚回报"], "correct_answer": "B"}
{"id": "zhang_guo_rong_P027-Q2", "person_id": "zhang_guo_rong_P027", "birth": {"year": 1958, "month": 9, "day": 12, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30–40岁期间，感情生活的主要变化是什么？", "options": ["A. 与一位女性交往多年后分手，此后一直单身专注于事业", "B. 与一位长期伴侣关系逐渐公开化，并保持稳定的感情状态", "C. 经历多次失败婚姻后，最终选择远离感情生活", "D. 与旧情人复合，但因性格不合再次分开", "E. 与多位异性保持亲密关系，但未正式确立任何一段感情"], "correct_answer": "B"}
{"id": "zhang_guo_rong_P027-Q3", "person_id": "zhang_guo_rong_P027", "birth": {"year": 1958, "month": 9, "day": 12, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–50岁期间，健康方面可能遭遇的重大事件是什么？", "options": ["A. 因长期锻炼身体，体能状态达到巅峰，未出现明显健康问题", "B. 被诊断患有轻度抑郁症，但通过药物和调整生活方式逐渐恢复", "C. 因严重心理疾病导致意外去世，震惊社会", "D. 感染某种慢性疾病，虽不影响生命安全，但需长期治疗", "E. 遭遇一次重大车祸，虽幸存但留下终身残疾"], "correct_answer": "C"}
{"id": "zhang_guo_rong_P027-Q4", "person_id": "zhang_guo_rong_P027", "birth": {"year": 1958, "month": 9, "day": 12, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富积累方面的转折点出现在哪一年？", "options": ["A. 1977年，参加歌唱比赛获得亚军后迅速积累第一桶金", "B. 1984年，凭借一首经典歌曲大获成功，收入大幅增长", "C. 1989年，宣布退出歌坛后转向电影事业，进一步扩大财富", "D. 1993年，主演某部国际知名电影后获得巨额片酬及版权收益", "E. 2000年，举办最后一场演唱会后身价暴涨"], "correct_answer": "C"}
{"id": "zhang_guo_rong_P027-Q5", "person_id": "zhang_guo_rong_P027", "birth": {"year": 1958, "month": 9, "day": 12, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中的重要事件发生在哪个阶段？", "options": ["A. 童年时期，因父母离异导致家庭关系紧张，长期影响心理状态", "B. 青年时期，与父亲关系缓和，开始获得家人支持", "C. 中年时期，修复与兄弟姐妹的关系，并共同处理家族事务", "D. 晚年时期，与伴侣共同继承家业，成为家庭核心人物", "E. 去世后，遗产由伴侣独自继承，引发外界广泛关注"], "correct_answer": "A"}
{"id": "zhang_da_qian_P028-Q1", "person_id": "zhang_da_qian_P028", "birth": {"year": 1899, "month": 5, "day": 10, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄32–42岁期间（约1930–1940年），其事业发展的主要特点是什么？", "options": ["A. 作品无人问津，生活陷入困境", "B. 艺术风格逐渐成熟，成为“海上画派”代表人物之一", "C. 因眼疾不得不放弃绘画，转而从事书法创作", "D. 在国外举办首次个人画展，声名大噪", "E. 遭遇重大艺术危机，被迫改变创作风格"], "correct_answer": "B"}
{"id": "zhang_da_qian_P028-Q2", "person_id": "zhang_da_qian_P028", "birth": {"year": 1899, "month": 5, "day": 10, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄42–44岁期间（约1941–1943年），因何原因导致经济压力增大？", "options": ["A. 投资失败，资产大幅缩水", "B. 赴敦煌临摹壁画，耗费大量资金用于聘请助手和购买材料", "C. 家庭成员患病，医疗费用高昂", "D. 画作被盗，损失惨重", "E. 海外市场低迷，作品滞销"], "correct_answer": "B"}
{"id": "zhang_da_qian_P028-Q3", "person_id": "zhang_da_qian_P028", "birth": {"year": 1899, "month": 5, "day": 10, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的第一段婚姻发生在哪一年，且此婚姻对命主的早期生活产生了何种影响？", "options": ["A. 1919年，为命主提供了情感支持，助其渡过家庭经济困境", "B. 1925年，因伴侣离世，命主深受打击，一度中断创作", "C. 1915年，命主因婚姻关系与家族产生矛盾，被迫离家", "D. 1922年，命主因婚姻问题分居，专注于事业发展", "E. 1930年，命主与伴侣共同经营画室，事业迅速崛起"], "correct_answer": "A"}
{"id": "zhang_da_qian_P028-Q4", "person_id": "zhang_da_qian_P028", "birth": {"year": 1899, "month": 5, "day": 10, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60–70岁期间（约1959–1969年），其健康状况的主要变化是什么？", "options": ["A. 因长期高强度创作，出现视力下降，后发明泼墨泼彩技法适应视力问题", "B. 因高原气候引发严重肺部疾病，需长期休养", "C. 突发心脏病，险些丧命", "D. 因意外事故导致右手受伤，无法继续绘画", "E. 因长期饮食不规律，患上胃病，影响生活质量"], "correct_answer": "A"}
{"id": "zhang_da_qian_P028-Q5", "person_id": "zhang_da_qian_P028", "birth": {"year": 1899, "month": 5, "day": 10, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70–80岁期间（约1969–1979年），其晚年的家庭关系如何？", "options": ["A. 与多位子女关系紧张，家庭矛盾频发", "B. 与晚辈关系和睦，尤其关爱孙辈，常与其共度时光", "C. 因财产分配问题与配偶发生争执，家庭关系破裂", "D. 子女纷纷出国定居，命主独居生活孤独", "E. 晚年再婚，与新伴侣感情深厚，但子女反对"], "correct_answer": "B"}
{"id": "zhang_ai_ling_P029-Q1", "person_id": "zhang_ai_ling_P029", "birth": {"year": 1920, "month": 9, "day": 30, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24-26岁期间，感情生活发生了什么重要事件？", "options": ["A. 与初恋对象秘密订婚，但因家庭反对未能成婚", "B. 在文坛崭露头角后，与一位年长的作家相识并迅速结婚", "C. 因感情纠葛与伴侣分居，最终走向离婚", "D. 与一位海外艺术家相恋，并计划移居国外", "E. 一直单身，专注于文学事业"], "correct_answer": "B"}
{"id": "zhang_ai_ling_P029-Q2", "person_id": "zhang_ai_ling_P029", "birth": {"year": 1920, "month": 9, "day": 30, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄37-39岁期间，经济状况如何变化？", "options": ["A. 靠翻译工作维持生计，但收入微薄且生活拮据", "B. 凭借代表作品的版税收入大幅改善经济状况", "C. 因投资失败导致财务危机，被迫变卖家产", "D. 获得亲友资助，成功创办一家小型出版社", "E. 继承家族遗产，经济状况一度好转"], "correct_answer": "A"}
{"id": "zhang_ai_ling_P029-Q3", "person_id": "zhang_ai_ling_P029", "birth": {"year": 1920, "month": 9, "day": 30, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄47-49岁期间，健康方面可能遭遇了什么问题？", "options": ["A. 因长期独居生活，患上严重的精神疾病，需住院治疗", "B. 生活环境恶劣，导致身体免疫力下降，频繁感染疾病", "C. 因饮食不规律引发胃病，但未严重影响日常生活", "D. 突发心血管疾病，险些危及生命", "E. 因过度劳累导致视力严重下降，无法继续写作"], "correct_answer": "B"}
{"id": "zhang_ai_ling_P029-Q4", "person_id": "zhang_ai_ling_P029", "birth": {"year": 1920, "month": 9, "day": 30, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄56-58岁期间，婚姻生活发生了什么重大变化？", "options": ["A. 与第二段婚姻的伴侣分居，开始独立生活", "B. 第二段婚姻的伴侣去世，命主独自承担生活压力", "C. 与第一段婚姻的伴侣复合，但关系依旧紧张", "D. 再次结婚，与一位年轻的艺术家共同生活", "E. 选择皈依宗教，彻底放弃婚姻生活"], "correct_answer": "B"}
{"id": "zhang_ai_ling_P029-Q5", "person_id": "zhang_ai_ling_P029", "birth": {"year": 1920, "month": 9, "day": 30, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄65-67岁期间，事业方面有何重要进展？", "options": ["A. 完成一部重要学术著作，获得学界高度评价", "B. 因健康问题停止创作，转而从事慈善事业", "C. 重新出版早期作品，但市场反响平平", "D. 开始尝试影视改编，将代表作品搬上银幕", "E. 创办一所文学学校，致力于培养年轻作家"], "correct_answer": "A"}
{"id": "xu_zhi_mo_P032-Q1", "person_id": "xu_zhi_mo_P032", "birth": {"year": 1897, "month": 1, "day": 15, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄26–30岁期间，事业方面的重要事件是什么？", "options": ["A. 在某大学任教，并出版了代表作品", "B. 创办了一份文学杂志，成为某文学流派的核心人物", "C. 因经济压力放弃文学创作，转而经商", "D. 因健康问题暂停事业，专注于休养", "E. 获得海外奖学金，继续深造"], "correct_answer": "B"}
{"id": "xu_zhi_mo_P032-Q2", "person_id": "xu_zhi_mo_P032", "birth": {"year": 1897, "month": 1, "day": 15, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄22–25岁期间，感情生活的主要变化是什么？", "options": ["A. 与第一段婚姻的伴侣分居，但未正式离婚", "B. 与第一段婚姻的伴侣离婚，并开始追求新的恋情", "C. 与第二段婚姻的伴侣结婚，婚礼轰动一时", "D. 与某位交往对象订婚，但最终未能成婚", "E. 一直单身，专注于学业和事业发展"], "correct_answer": "B"}
{"id": "xu_zhi_mo_P032-Q3", "person_id": "xu_zhi_mo_P032", "birth": {"year": 1897, "month": 1, "day": 15, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄31–34岁期间，健康状况如何？", "options": ["A. 因慢性疾病长期卧床，无法正常工作", "B. 因意外事故突然离世，享年34岁", "C. 身体状况良好，但因精神压力出现轻微抑郁", "D. 在某次重大危机中幸存，但留下终身残疾", "E. 因过度劳累导致短暂失明，后经治疗恢复"], "correct_answer": "B"}
{"id": "xu_zhi_mo_P032-Q4", "person_id": "xu_zhi_mo_P032", "birth": {"year": 1897, "month": 1, "day": 15, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28–30岁期间，家庭经济状况如何？", "options": ["A. 家庭经济宽裕，命主无需为生计担忧", "B. 因伴侣的奢侈生活方式，家庭经济陷入困境", "C. 命主通过投资获得巨额财富，改善了家庭经济", "D. 命主因事业失败负债累累，被迫变卖家产", "E. 家庭经济状况稳定，但命主对财务缺乏规划"], "correct_answer": "B"}
{"id": "xu_zhi_mo_P032-Q5", "person_id": "xu_zhi_mo_P032", "birth": {"year": 1897, "month": 1, "day": 15, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24–27岁期间，与家人关系的变化如何？", "options": ["A. 与父亲关系紧张，因命主的选择引发争执", "B. 与岳家关系密切，得到岳家的全力支持", "C. 与兄弟姐妹关系疏远，因财产分配产生矛盾", "D. 与母亲关系亲密，母亲成为命主的精神支柱", "E. 与家族长辈关系恶化，命主选择远离家乡"], "correct_answer": "A"}
{"id": "en_ge_si_P034-Q1", "person_id": "en_ge_si_P034", "birth": {"year": 1820, "month": 11, "day": 28, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30-40岁期间，事业发展的关键事件是什么？", "options": ["A. 在家族企业中因经营不善导致亏损，被迫退出管理层", "B. 通过家族企业的资源，完成了对工人阶级状况的深入研究，并发表了代表作品", "C. 因健康问题中断了所有工作，专注于疗养和恢复", "D. 在某场重要革命中担任领导角色，成为社会焦点人物", "E. 开始与一位重要的合作伙伴共同撰写理论著作，但未完成"], "correct_answer": "B"}
{"id": "en_ge_si_P034-Q2", "person_id": "en_ge_si_P034", "birth": {"year": 1820, "month": 11, "day": 28, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情生活中的第一段重要关系发生了什么重大变化？", "options": ["A. 配偶因意外去世，命主深受打击并短暂隐居", "B. 配偶于1863年去世，命主随后与配偶的妹妹建立了新的亲密关系", "C. 命主与伴侣因理念不合分居，但未正式分开", "D. 配偶在1865年病逝，命主因此放弃了所有社交活动", "E. 命主与伴侣因经济纠纷产生矛盾，最终分手"], "correct_answer": "B"}
{"id": "en_ge_si_P034-Q3", "person_id": "en_ge_si_P034", "birth": {"year": 1820, "month": 11, "day": 28, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在晚年（虚龄60岁后）的健康状况如何？", "options": ["A. 因长期劳累患上了严重的胃病，但通过治疗逐渐康复", "B. 被诊断出患有食道癌，健康急剧恶化，最终在1895年去世", "C. 由于年轻时的生活习惯良好，晚年身体健康无明显疾病", "D. 在1890年因突发心脏病住院，但康复后继续学术研究", "E. 晚年因神经衰弱无法完成任何学术著作，选择隐居"], "correct_answer": "B"}
{"id": "en_ge_si_P034-Q4", "person_id": "en_ge_si_P034", "birth": {"year": 1820, "month": 11, "day": 28, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，经济状况发生了哪些变化？", "options": ["A. 因投资失败损失了大部分财富，陷入经济困境", "B. 通过家族企业的收益积累了足够财富，开始资助一位重要合作伙伴及其家庭", "C. 继承了一笔巨额遗产，成为当地最富有的人之一", "D. 在1870年代因商业纠纷被家族企业排挤，失去了经济来源", "E. 将所有财富捐赠给慈善事业，选择过简朴生活"], "correct_answer": "B"}
{"id": "en_ge_si_P034-Q5", "person_id": "en_ge_si_P034", "birth": {"year": 1820, "month": 11, "day": 28, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间，学术贡献的主要表现是什么？", "options": ["A. 完成了多部独立撰写的理论著作，奠定了个人学术地位", "B. 协助一位重要合作伙伴完成了代表作品的第一卷，并推动其出版", "C. 因健康问题中断了所有学术研究，未能完成任何著作", "D. 在1880年代发表了一部未完成的作品，影响力有限", "E. 转向自然科学领域，发表了关于生物学的突破性研究"], "correct_answer": "A"}
{"id": "dai_an_na_P036-Q1", "person_id": "dai_an_na_P036", "birth": {"year": 1961, "month": 7, "day": 1, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间的感情生活如何？", "options": ["A. 与某位伴侣因家庭压力而分手，感情受挫", "B. 与第一段婚姻对象结婚，并在婚后两年内生育长子", "C. 因事业繁忙一直单身，未有正式恋情", "D. 与多位伴侣保持亲密关系，但未步入婚姻", "E. 在此期间离婚，并开始第二段恋情"], "correct_answer": "B"}
{"id": "dai_an_na_P036-Q2", "person_id": "dai_an_na_P036", "birth": {"year": 1961, "month": 7, "day": 1, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在财富方面的重要转折点发生在哪一年？", "options": ["A. 1989年，因投资失败导致巨额亏损", "B. 1993年，通过协议获得每年约1700万英镑的赡养费", "C. 1996年，因遗产继承获得超过3000万英镑", "D. 1990年，因慈善活动获得高额捐赠收入", "E. 1985年，因家族资助突然暴富"], "correct_answer": "B"}
{"id": "dai_an_na_P036-Q3", "person_id": "dai_an_na_P036", "birth": {"year": 1961, "month": 7, "day": 1, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在健康方面的重大事件发生在哪一阶段？", "options": ["A. 虚龄25-30岁期间，因工作压力出现严重失眠症状", "B. 虚龄31-35岁期间，公开承认患有暴食症并接受心理治疗", "C. 虚龄20-24岁期间，因意外受伤导致长期康复", "D. 虚龄36-40岁期间，因重大疾病去世", "E. 虚龄28-32岁期间，因过度劳累引发心脏病"], "correct_answer": "B"}
{"id": "dai_an_na_P036-Q4", "person_id": "dai_an_na_P036", "birth": {"year": 1961, "month": 7, "day": 1, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在事业方面的高峰时期是哪一阶段？", "options": ["A. 虚龄20-25岁期间，因参与某项公益活动崭露头角", "B. 虚龄26-30岁期间，因支持艾滋病患者赢得广泛赞誉", "C. 虚龄31-35岁期间，因推动禁雷运动成为国际焦点", "D. 虚龄36-40岁期间，因出版代表作品声名大噪", "E. 虚龄28-32岁期间，因商业投资成功积累巨额财富"], "correct_answer": "C"}
{"id": "dai_an_na_P036-Q5", "person_id": "dai_an_na_P036", "birth": {"year": 1961, "month": 7, "day": 1, "hour": 20, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在六亲关系中的重要事件是什么？", "options": ["A. 父母在命主幼年时离婚，对其成长造成深远影响", "B. 兄弟姐妹在命主成年后因财产纠纷与其关系破裂", "C. 配偶在命主中年时因意外去世，导致家庭变故", "D. 子女在命主晚年时因事业分歧与其疏远", "E. 祖父母在命主青少年时期给予经济支持，助其渡过难关"], "correct_answer": "A"}
{"id": "na_po_lun_P037-Q1", "person_id": "na_po_lun_P037", "birth": {"year": 1769, "month": 8, "day": 15, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28-30岁期间，事业上发生了什么重大转折？", "options": ["A. 因战败被撤职并流放至偏远岛屿", "B. 在某次重要战役中崭露头角，晋升为准将", "C. 遭遇政变失败，被迫隐退乡间", "D. 发动政变推翻旧政府，成为第一执政官", "E. 被任命为某国的外交大使，开始涉足政治"], "correct_answer": "B"}
{"id": "na_po_lun_P037-Q2", "person_id": "na_po_lun_P037", "birth": {"year": 1769, "month": 8, "day": 15, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄35-40岁期间，感情生活经历了怎样的变化？", "options": ["A. 第一段婚姻因无子嗣而结束，随后与某贵族女子再婚", "B. 与配偶分居多年后复合，感情趋于稳定", "C. 第一段婚姻因财务纠纷而破裂，未再婚", "D. 第二段婚姻因战争失败而被迫解散", "E. 一直单身，专注于事业发展"], "correct_answer": "A"}
{"id": "na_po_lun_P037-Q3", "person_id": "na_po_lun_P037", "birth": {"year": 1769, "month": 8, "day": 15, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄43岁时，健康状况出现了何种问题？", "options": ["A. 因长期征战导致胃病频发，可能为早期胃溃疡症状", "B. 因寒冷天气感染风寒，引发严重肺炎", "C. 因饮食不当导致急性肝炎发作", "D. 因心理压力过大出现短暂失明", "E. 因意外受伤导致腿部骨折"], "correct_answer": "A"}
{"id": "na_po_lun_P037-Q4", "person_id": "na_po_lun_P037", "birth": {"year": 1769, "month": 8, "day": 15, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄46岁时，财富方面经历了何种重大事件？", "options": ["A. 因战败失去对国家和个人财产的控制权", "B. 通过某场重要战役获得大量战利品和资源", "C. 与某国签订条约，获得巨额赔款和经济利益", "D. 投资失败导致个人资产大幅缩水", "E. 被迫缴纳高额罚款以换取自由"], "correct_answer": "A"}
{"id": "na_po_lun_P037-Q5", "person_id": "na_po_lun_P037", "birth": {"year": 1769, "month": 8, "day": 15, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄52岁时，健康状况最终如何？", "options": ["A. 因胃癌去世，结束了传奇一生", "B. 因急性心脏病突发离世", "C. 因中毒身亡，死因至今未解", "D. 因长期抑郁选择自我了断", "E. 因意外事故导致重伤不治"], "correct_answer": "A"}
{"id": "sa_qie_er_P038-Q1", "person_id": "sa_qie_er_P038", "birth": {"year": 1925, "month": 2, "day": 13, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28-30岁期间的感情生活如何？", "options": ["A. 与一位交往对象分居，感情关系破裂", "B. 与伴侣结婚，婚后获得经济支持，家庭状况改善", "C. 一直单身，专注于事业发展", "D. 与多位交往对象保持亲密关系，但未正式结婚", "E. 与第一段婚姻的伴侣离婚，并开始第二段恋情"], "correct_answer": "B"}
{"id": "sa_qie_er_P038-Q2", "person_id": "sa_qie_er_P038", "birth": {"year": 1925, "month": 2, "day": 13, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄54岁时的财富状况如何？", "options": ["A. 因投资失败导致财务危机，损失惨重", "B. 通过自传出版和顾问工作积累了一笔可观财富，金额达到数百万英镑", "C. 家庭财务状况恶化，依赖亲友资助维持生活", "D. 获得一笔巨额遗产，但因税务问题未能完全继承", "E. 因政策改革失去部分资产，但仍有稳定收入来源"], "correct_answer": "B"}
{"id": "sa_qie_er_P038-Q3", "person_id": "sa_qie_er_P038", "birth": {"year": 1925, "month": 2, "day": 13, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄67岁时与六亲的关系如何？", "options": ["A. 与父亲关系疏远，因观念分歧产生矛盾", "B. 遭遇丈夫去世的重大打击，情感上陷入孤独", "C. 与母亲关系亲密，常伴左右", "D. 与子女关系紧张，尤其是与长子因政变事件彻底决裂", "E. 六亲关系和谐，家庭氛围融洽"], "correct_answer": "B"}
{"id": "sa_qie_er_P038-Q4", "person_id": "sa_qie_er_P038", "birth": {"year": 1925, "month": 2, "day": 13, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄44-55岁期间的事业发展如何？", "options": ["A. 因政策失误被迫辞职，结束政治生涯", "B. 成为国家首位女性领导人，推行多项经济改革，执政长达11年", "C. 在学术领域取得突破，发表代表作品并获得国际认可", "D. 因健康问题退出公共事务，专注于家庭生活", "E. 担任地方官员，但未进入中央政坛"], "correct_answer": "B"}
{"id": "sa_qie_er_P038-Q5", "person_id": "sa_qie_er_P038", "birth": {"year": 1925, "month": 2, "day": 13, "hour": 9, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄77岁时的健康状况如何？", "options": ["A. 因严重心脏病住院治疗，康复后身体状况良好", "B. 首次出现轻微中风症状，医生建议减少公开活动", "C. 因意外事故导致身体残疾，行动不便", "D. 被诊断出患有老年痴呆症，记忆力逐渐衰退", "E. 健康状况良好，继续参与高强度公共事务"], "correct_answer": "B"}
{"id": "si_da_lin_P040-Q1", "person_id": "si_da_lin_P040", "birth": {"year": 1879, "month": 12, "day": 21, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28-35岁期间（1906-1913年），感情生活的主要变化是什么？", "options": ["A. 与第一段婚姻对象结婚，但关系冷淡，很快离婚", "B. 与第一段婚姻对象结婚，婚后感情深厚，但配偶因疾病早逝", "C. 与一位交往对象维持长期关系，但未正式结婚", "D. 因事业繁忙，完全无暇顾及感情生活", "E. 结识多位伴侣，但均未发展成长期关系"], "correct_answer": "B"}
{"id": "si_da_lin_P040-Q2", "person_id": "si_da_lin_P040", "birth": {"year": 1879, "month": 12, "day": 21, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间（1918-1928年），事业上最重要的转折点是什么？", "options": ["A. 在某次重大危机中失去权力，被迫隐退", "B. 被任命为某重要组织的核心领导，逐步巩固权力", "C. 因健康问题暂时退出公众视野，事业陷入低谷", "D. 开始参与革命活动，但未取得显著成果", "E. 被迫流亡海外，事业一度停滞"], "correct_answer": "B"}
{"id": "si_da_lin_P040-Q3", "person_id": "si_da_lin_P040", "birth": {"year": 1879, "month": 12, "day": 21, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄55-65岁期间（1933-1943年），家庭方面发生的重要事件是什么？", "options": ["A. 长子在战争中被俘虏，最终不幸去世", "B. 次子因叛国罪被捕，导致家族名誉受损", "C. 女儿因婚姻问题与命主决裂，多年未联系", "D. 命主再婚，与新伴侣育有一子一女", "E. 家庭成员全部移民海外，命主独居国内"], "correct_answer": "A"}
{"id": "si_da_lin_P040-Q4", "person_id": "si_da_lin_P040", "birth": {"year": 1879, "month": 12, "day": 21, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60-70岁期间（1938-1948年），健康状况如何？", "options": ["A. 因长期高强度工作，出现严重的心脏病症状，需频繁就医", "B. 因脑溢血突发昏迷，虽经抢救但留下后遗症", "C. 健康状况良好，精力充沛，未受明显疾病困扰", "D. 因战时压力过大，患上抑郁症，需依赖药物治疗", "E. 因意外事故导致身体残疾，行动受限"], "correct_answer": "A"}
{"id": "si_da_lin_P040-Q5", "person_id": "si_da_lin_P040", "birth": {"year": 1879, "month": 12, "day": 21, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70-75岁期间（1948-1953年），财富方面的最大变化是什么？", "options": ["A. 私人财富大幅增加，拥有多处豪华房产", "B. 名义上控制大量国家资源，但个人财产记录极少", "C. 因经济政策失败，个人资产被清算", "D. 将所有财产捐赠给慈善机构，晚年生活清贫", "E. 财富被亲属侵占，晚景凄凉"], "correct_answer": "B"}
{"id": "ceng_xian_zi_P041-Q1", "person_id": "ceng_xian_zi_P041", "birth": {"year": 1934, "month": 2, "day": 2, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄25–35岁期间，事业发展的关键转折点发生在哪一年？", "options": ["A. 1960年，因经营失败导致破产，被迫重新开始。", "B. 1968年，移居香港并创立高端领带品牌，奠定事业基础。", "C. 1972年，因市场竞争激烈导致品牌销量下滑，事业陷入低谷。", "D. 1975年，获得国际资本注资，迅速扩张业务规模。", "E. 1965年，与合作伙伴发生纠纷，事业一度停滞。"], "correct_answer": "B"}
{"id": "ceng_xian_zi_P041-Q2", "person_id": "ceng_xian_zi_P041", "birth": {"year": 1934, "month": 2, "day": 2, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–50岁期间，财富增长的主要动力是什么？", "options": ["A. 1973年，通过股票市场投资获利，财富迅速翻倍。", "B. 1978年，将业务扩展至中国大陆，工厂生产大幅降低成本。", "C. 1982年，因海外市场萎缩，转而专注本地市场，利润微薄。", "D. 1985年，因政策变动导致税收优惠减少，财富增长放缓。", "E. 1976年，因合作伙伴撤资，事业遭受重创。"], "correct_answer": "B"}
{"id": "ceng_xian_zi_P041-Q3", "person_id": "ceng_xian_zi_P041", "birth": {"year": 1934, "month": 2, "day": 2, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄55–65岁期间，健康状况如何变化？", "options": ["A. 1989年，因长期劳累出现严重胃病，需长期调养。", "B. 1992年，因心脏问题接受手术治疗，术后注重健康管理。", "C. 1995年，因意外事故导致骨折，影响日常生活。", "D. 1998年，因饮食不规律引发糖尿病，需严格控制饮食。", "E. 1990年，身体状况良好，未出现任何重大健康问题。"], "correct_answer": "B"}
{"id": "ceng_xian_zi_P041-Q4", "person_id": "ceng_xian_zi_P041", "birth": {"year": 1934, "month": 2, "day": 2, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60–70岁期间，对家族和家乡的最大贡献是什么？", "options": ["A. 1994年，资助家乡建设学校，改善教育条件。", "B. 1998年，成立慈善基金会，用于支持贫困家庭。", "C. 2000年，资助弟弟赴海外深造，提升家族整体地位。", "D. 2002年，因资金不足暂停家乡建设项目，引发争议。", "E. 1996年，因家族内部矛盾，减少对家乡的支持。"], "correct_answer": "A"}
{"id": "ceng_xian_zi_P041-Q5", "person_id": "ceng_xian_zi_P041", "birth": {"year": 1934, "month": 2, "day": 2, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄75–85岁期间，婚姻关系的状态如何？", "options": ["A. 2009年，因长期分居导致婚姻关系紧张，考虑离婚。", "B. 2012年，与配偶共同庆祝结婚纪念日，感情深厚如初。", "C. 2015年，因健康问题导致夫妻关系疏远，沟通减少。", "D. 2017年，因财产分配问题与配偶产生争执，关系恶化。", "E. 2008年，因外界压力导致婚姻短暂分居，后恢复和谐。"], "correct_answer": "B"}
{"id": "zhu_yuan_zhang_P042-Q1", "person_id": "zhu_yuan_zhang_P042", "birth": {"year": 1328, "month": 10, "day": 21, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业上经历了怎样的重大转折？", "options": ["A. 投奔某地方武装势力后迅速崭露头角，被提拔为将领，并迎娶一位重要人物的女儿。", "B. 因战乱被迫流浪，最终成为一名游方僧人，未参与任何军事活动。", "C. 在家乡经营小生意，积累了一定财富，但未能获得政治地位。", "D. 与敌对势力交战失败，被迫隐居山林十年。", "E. 被迫加入某地方武装势力，但因表现平庸未受重用。"], "correct_answer": "A"}
{"id": "zhu_yuan_zhang_P042-Q2", "person_id": "zhu_yuan_zhang_P042", "birth": {"year": 1328, "month": 10, "day": 21, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，感情生活发生了何种重大事件？", "options": ["A. 与第一位伴侣结婚，感情深厚，共同度过了艰难岁月。", "B. 第一位伴侣去世，命主悲痛万分，终身未再正式迎娶伴侣。", "C. 纳多名妾室，子女数量大幅增加，家庭关系复杂化。", "D. 与某位重要人物联姻，获得了强大的政治支持。", "E. 感情生活平淡无奇，专注于政务，未发生重大变化。"], "correct_answer": "B"}
{"id": "zhu_yuan_zhang_P042-Q3", "person_id": "zhu_yuan_zhang_P042", "birth": {"year": 1328, "month": 10, "day": 21, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60-70岁期间，健康状况如何？", "options": ["A. 长期患有风湿病和消化系统疾病，但仍坚持处理繁重政务直至去世。", "B. 因年轻时锻炼身体，晚年身体健康，未出现明显病症。", "C. 患有严重的心脏病，在一次重要会议中突发疾病去世。", "D. 因长期服用药物导致中毒，健康状况急剧恶化。", "E. 晚年沉迷于炼丹术，因误服丹药导致身体虚弱。"], "correct_answer": "A"}
{"id": "zhu_yuan_zhang_P042-Q4", "person_id": "zhu_yuan_zhang_P042", "birth": {"year": 1328, "month": 10, "day": 21, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间，子女教育和安排方面有何重大举措？", "options": ["A. 将所有子女送往国外深造，希望他们学习先进知识。", "B. 将子女分封至各地，形成庞大的宗室体系，但也埋下隐患。", "C. 对子女疏于管教，导致部分子女卷入叛乱事件。", "D. 仅培养长子作为继承人，忽视其他子女的发展。", "E. 因子女众多无法管理，将教育责任完全交给臣属。"], "correct_answer": "B"}
{"id": "zhu_yuan_zhang_P042-Q5", "person_id": "zhu_yuan_zhang_P042", "birth": {"year": 1328, "month": 10, "day": 21, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70岁时，事业上发生了何种重大事件？", "options": ["A. 因年老体衰退位，将权力交予继承人，自己隐居修养。", "B. 发动大规模清洗行动，株连数万人，巩固皇权。", "C. 遭遇某次重大危机，险些失去权力，但最终化险为夷。", "D. 完成某项重要改革，奠定了国家长治久安的基础。", "E. 因健康原因突然去世，享年71岁，留下深远影响。"], "correct_answer": "E"}
{"id": "zhu_bo_shi_P043-Q1", "person_id": "zhu_bo_shi_P043", "birth": {"year": 1957, "month": 9, "day": 22, "hour": 10, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28–33岁期间（2007–2012年），财富状况如何？", "options": ["A. 投资失败，损失惨重", "B. 通过投资房地产获得第一桶金，资产显著增长", "C. 创立公司并融资数百万美元，个人财富迅速积累", "D. 财运低迷，仅靠工资维持生活", "E. 中彩票意外暴富"], "correct_answer": "B"}
{"id": "zhu_bo_shi_P043-Q2", "person_id": "zhu_bo_shi_P043", "birth": {"year": 1957, "month": 9, "day": 22, "hour": 10, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄34–40岁期间（2013–2019年），与母亲的关系如何变化？", "options": ["A. 母亲因病去世，关系中断", "B. 母亲搬至命主所在城市与其同住，家庭关系融洽", "C. 因事业繁忙疏远母亲，关系恶化", "D. 母亲资助命主创业，经济上依赖母亲", "E. 母亲移民国外，长期分离"], "correct_answer": "B"}
{"id": "zhu_bo_shi_P043-Q3", "person_id": "zhu_bo_shi_P043", "birth": {"year": 1957, "month": 9, "day": 22, "hour": 10, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄36岁时（2015年），事业上发生了什么重大事件？", "options": ["A. 加入一家国际科技公司，担任研发部门负责人", "B. 辞职创业，成立专注于智能硬件开发的公司", "C. 公司产品荣获国际创新大奖，事业达到巅峰", "D. 因管理不善导致创业失败，负债累累", "E. 获得博士学位后进入跨国公司工作"], "correct_answer": "B"}
{"id": "zhu_bo_shi_P043-Q4", "person_id": "zhu_bo_shi_P043", "birth": {"year": 1957, "month": 9, "day": 22, "hour": 10, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄44岁时（2022年），健康状况如何？", "options": ["A. 因长期熬夜导致严重心脏疾病住院", "B. 在公开演讲中提到保持健康是高效工作的基础，并分享健身经验", "C. 因亚健康状态引发抑郁症，陷入低谷", "D. 参加马拉松比赛但中途退赛，身体状况不佳", "E. 突发急性疾病，需长期休养"], "correct_answer": "B"}
{"id": "zhu_bo_shi_P043-Q5", "person_id": "zhu_bo_shi_P043", "birth": {"year": 1957, "month": 9, "day": 22, "hour": 10, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄25–30岁期间（2004–2009年），感情生活如何？", "options": ["A. 一直单身，专注于学业和事业", "B. 与大学同学相识并开始交往，最终于2008年结婚", "C. 与多位交往对象保持亲密关系，但未正式结婚", "D. 因感情纠纷导致分手，经历一段低潮期", "E. 在国外留学期间与一位外国伴侣结婚"], "correct_answer": "B"}
{"id": "zhu_zi_qing_P045-Q1", "person_id": "zhu_zi_qing_P045", "birth": {"year": 1898, "month": 11, "day": 22, "hour": 4, "minute": 10}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28–38岁期间，事业上可能发生的重要事件是什么？", "options": ["A. 在某知名学府任教，并出版了一部影响深远的代表作品", "B. 因健康问题被迫中断教学工作，转而从事农业劳动", "C. 赴国外留学，研究西方文学并发表多篇学术文章", "D. 与同事发生严重冲突，导致被辞退并短暂失业", "E. 开始经商，因经营不善导致家庭经济陷入困境"], "correct_answer": "A"}
{"id": "zhu_zi_qing_P045-Q2", "person_id": "zhu_zi_qing_P045", "birth": {"year": 1898, "month": 11, "day": 22, "hour": 4, "minute": 10}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–50岁期间，健康方面可能遭遇的重大事件是什么？", "options": ["A. 因长期劳累患上严重的胃病，最终因并发症去世", "B. 感染了一场罕见的热带疾病，但幸运治愈", "C. 在一次意外事故中受伤，导致行动不便", "D. 因过度饮酒引发肝病，需长期住院治疗", "E. 因心理压力过大出现精神问题，接受心理治疗"], "correct_answer": "A"}
{"id": "zhu_zi_qing_P045-Q3", "person_id": "zhu_zi_qing_P045", "birth": {"year": 1898, "month": 11, "day": 22, "hour": 4, "minute": 10}, "gender": "male", "birthplace": "unknown", "question": "命主在感情生活中的重要转折点发生在哪个年龄段？", "options": ["A. 虚龄20岁时，与第一段婚姻的伴侣结婚，婚后育有多名子女", "B. 虚龄30岁时，因配偶突然离世，独自承担起抚养子女的责任", "C. 虚龄35岁时，与第二段婚姻的伴侣结婚，家庭关系趋于和谐", "D. 虚龄40岁时，与配偶分居多年后选择复合", "E. 虚龄45岁时，因感情纠纷与第二段婚姻的伴侣离婚"], "correct_answer": "B"}
{"id": "zhu_zi_qing_P045-Q4", "person_id": "zhu_zi_qing_P045", "birth": {"year": 1898, "month": 11, "day": 22, "hour": 4, "minute": 10}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的重要变化发生在哪一年？", "options": ["A. 1917年，因父亲变卖家产，家庭经济状况恶化", "B. 1925年，因投资失败导致积蓄耗尽，生活陷入窘境", "C. 1930年，因出版一本畅销书获得巨额稿费，生活改善", "D. 1940年，因战争导致财产损失，家庭经济崩溃", "E. 1945年，因遗产继承获得一笔意外之财"], "correct_answer": "A"}
{"id": "zhu_zi_qing_P045-Q5", "person_id": "zhu_zi_qing_P045", "birth": {"year": 1898, "month": 11, "day": 22, "hour": 4, "minute": 10}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中的重大事件发生在哪个年龄段？", "options": ["A. 虚龄20岁时，与父亲因家产问题产生矛盾，关系紧张", "B. 虚龄30岁时，因第一段婚姻的伴侣离世，家庭负担加重", "C. 虚龄40岁时，与子女关系恶化，导致长时间冷战", "D. 虚龄45岁时，因父亲去世，父子关系未能完全修复", "E. 虚龄50岁时，与第二段婚姻的伴侣共同生活，关系稳定"], "correct_answer": "B"}
{"id": "li_jia_cheng_P046-Q1", "person_id": "li_jia_cheng_P046", "birth": {"year": 1928, "month": 7, "day": 30, "hour": 5, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键事件是什么？", "options": ["A. 在某外资企业担任高管，积累管理经验", "B. 创立长江塑胶厂，生产塑料花并逐步积累资本", "C. 因投资失败导致破产，重新开始创业", "D. 成功收购一家大型地产公司，成为行业新星", "E. 专注于学术研究，发表多篇关于商业管理的论文"], "correct_answer": "B"}
{"id": "li_jia_cheng_P046-Q2", "person_id": "li_jia_cheng_P046", "birth": {"year": 1928, "month": 7, "day": 30, "hour": 5, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在婚姻方面的重要事件发生在哪一年？", "options": ["A. 1961年与伴侣结婚，婚后育有一子", "B. 1963年与伴侣结婚，婚后育有两子", "C. 1965年与伴侣分居，感情生活出现波折", "D. 1970年与伴侣离婚，此后未再婚", "E. 1975年与伴侣复合，感情趋于稳定"], "correct_answer": "B"}
{"id": "li_jia_cheng_P046-Q3", "person_id": "li_jia_cheng_P046", "birth": {"year": 1928, "month": 7, "day": 30, "hour": 5, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间，财富增长的关键转折点是什么？", "options": ["A. 1978年成功收购和记黄埔，成为首位掌控英资企业的华人企业家", "B. 1982年因经济危机导致资产大幅缩水，被迫出售部分产业", "C. 1985年通过股票市场操作获得巨额收益", "D. 1990年因政策变化被迫退出海外市场，专注本地业务", "E. 1992年投资失败，损失超过一半资产"], "correct_answer": "A"}
{"id": "li_jia_cheng_P046-Q4", "person_id": "li_jia_cheng_P046", "birth": {"year": 1928, "month": 7, "day": 30, "hour": 5, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重大事件发生在哪一时间段？", "options": ["A. 1980年代中期因过度劳累导致突发心脏病住院", "B. 1990年代初期因长期锻炼保持良好体魄，身体健康状况稳定", "C. 2000年初因意外事故导致骨折，康复时间长达一年", "D. 2010年因慢性疾病需长期服药，健康状况堪忧", "E. 2015年因感染病毒性肺炎住院治疗，恢复后注重养生"], "correct_answer": "B"}
{"id": "li_jia_cheng_P046-Q5", "person_id": "li_jia_cheng_P046", "birth": {"year": 1928, "month": 7, "day": 30, "hour": 5, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在子女教育与传承方面的重要事件是什么？", "options": ["A. 长子在20岁时因学业问题辍学，命主决定亲自指导其事业", "B. 长子在30岁时接棒家族企业，次子独立发展并在科技领域取得成就", "C. 次子在25岁时因创业失败向命主求助，命主拒绝提供资金支持", "D. 长子在35岁时因家庭矛盾与命主分道扬镳，不再参与家族事务", "E. 次子在40岁时因健康问题无法继续事业，命主安排其退休"], "correct_answer": "B"}
{"id": "li_deng_hui_P047-Q1", "person_id": "li_deng_hui_P047", "birth": {"year": 1923, "month": 1, "day": 5, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间（1942-1952年），其事业发展的主要特点是什么？", "options": ["A. 因战争中断学业，导致事业发展停滞，未能获得稳定收入来源", "B. 在农业经济领域崭露头角，发表多篇学术论文，奠定事业基础", "C. 被提拔为地方官员，开始进入政坛并受到广泛关注", "D. 因健康问题不得不放弃学业，转而从事家族土地管理", "E. 专注于文学创作，出版个人代表作品并获得一定声誉"], "correct_answer": "B"}
{"id": "li_deng_hui_P047-Q2", "person_id": "li_deng_hui_P047", "birth": {"year": 1923, "month": 1, "day": 5, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间（1962-1972年），其家庭生活的主要变化是什么？", "options": ["A. 与配偶分居多年，后因子女成长复合，家庭关系趋于稳定", "B. 家庭成员间关系和睦，但因事业繁忙与家人接触减少", "C. 配偶因健康原因长期住院，家庭经济压力骤增", "D. 子女相继成年并独立，命主开始享受较为轻松的家庭生活", "E. 家族财产分配引发争议，导致兄弟姐妹关系紧张"], "correct_answer": "B"}
{"id": "li_deng_hui_P047-Q3", "person_id": "li_deng_hui_P047", "birth": {"year": 1923, "month": 1, "day": 5, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间（1972-1982年），其事业上的重要转折点是什么？", "options": ["A. 因政治立场问题被免职，事业一度陷入低谷", "B. 被高层提拔，担任行政院政务委员，正式进入政坛核心", "C. 出版多本回忆录，通过演讲和写作维持经济来源", "D. 因健康问题被迫辞去公职，转而从事教育工作", "E. 创办一家企业，成为家族财富积累的重要来源"], "correct_answer": "B"}
{"id": "li_deng_hui_P047-Q4", "person_id": "li_deng_hui_P047", "birth": {"year": 1923, "month": 1, "day": 5, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70-80岁期间（1992-2002年），其健康状况如何？", "options": ["A. 健康状况良好，无重大疾病记录，行动自如", "B. 因心脏问题多次住院治疗，健康状况开始下滑", "C. 因肺炎住院，健康状况备受关注，行动能力受限", "D. 因慢性病频繁就医，生活质量显著下降", "E. 健康状况稳定，仅需定期体检以预防潜在风险"], "correct_answer": "B"}
{"id": "li_deng_hui_P047-Q5", "person_id": "li_deng_hui_P047", "birth": {"year": 1923, "month": 1, "day": 5, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄80-90岁期间（2002-2012年），其经济状况的主要特点是？", "options": ["A. 因投资失败导致家族财产大幅缩水，生活陷入困境", "B. 通过出版书籍和演讲获得稳定收入，经济状况相对宽裕", "C. 因家族财产分配问题引发争议，经济来源受到限制", "D. 获得高额退休金，生活质量显著提高", "E. 因健康问题支出增加，家庭经济压力骤增"], "correct_answer": "B"}
{"id": "li_lian_jie_P048-Q1", "person_id": "li_lian_jie_P048", "birth": {"year": 1963, "month": 4, "day": 26, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24–33岁期间，感情生活发生了哪些重要变化？", "options": ["A. 与第一段婚姻的伴侣结婚，并育有两个女儿", "B. 与第二段婚姻的伴侣相识并迅速结婚", "C. 因感情问题导致长期单身，专注于事业发展", "D. 在此期间经历多次感情波折，但未正式结婚", "E. 与某位伴侣分手后，独自抚养子女"], "correct_answer": "A"}
{"id": "li_lian_jie_P048-Q2", "person_id": "li_lian_jie_P048", "birth": {"year": 1963, "month": 4, "day": 26, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄38–47岁期间，财富状况如何变化？", "options": ["A. 因投资失败导致巨额亏损，负债累累", "B. 成功进军国际市场，片酬达到千万美元级别", "C. 因健康问题被迫退出影坛，收入大幅减少", "D. 创立慈善基金，但因管理不善导致资金流失", "E. 获得一笔意外之财，金额约为500万美元"], "correct_answer": "B"}
{"id": "li_lian_jie_P048-Q3", "person_id": "li_lian_jie_P048", "birth": {"year": 1963, "month": 4, "day": 26, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄45–54岁期间，家庭关系中发生了哪些重大事件？", "options": ["A. 父母双亡，深受打击，事业一度停滞", "B. 母亲去世，命主公开表达对母亲的深切怀念", "C. 与兄弟姐妹关系恶化，多年未联系", "D. 家庭成员因遗产分配问题发生激烈争执", "E. 与第一段婚姻的子女关系疏远，引发公众关注"], "correct_answer": "B"}
{"id": "li_lian_jie_P048-Q4", "person_id": "li_lian_jie_P048", "birth": {"year": 1963, "month": 4, "day": 26, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30–39岁期间，事业上取得了哪些重要成就？", "options": ["A. 主演一部国际知名电影，获得奥斯卡提名", "B. 凭借《黄飞鸿》系列确立功夫片领军人物地位", "C. 因伤病问题退出影坛，转而从事幕后制作", "D. 主演一部票房惨败的电影，事业陷入低谷", "E. 创立一家影视公司，但因经营不善倒闭"], "correct_answer": "B"}
{"id": "li_lian_jie_P048-Q5", "person_id": "li_lian_jie_P048", "birth": {"year": 1963, "month": 4, "day": 26, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–49岁期间，健康状况如何变化？", "options": ["A. 因拍戏受伤导致永久性残疾，无法继续动作表演", "B. 被诊断出患有甲状腺功能亢进症，并接受治疗", "C. 因过度劳累突发心脏病，住院治疗数月", "D. 身体状况良好，未受到任何健康问题困扰", "E. 因长期服药导致药物依赖，健康状况恶化"], "correct_answer": "B"}
{"id": "du_yue_sheng_P049-Q1", "person_id": "du_yue_sheng_P049", "birth": {"year": 1888, "month": 8, "day": 22, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业方面的重要事件是什么？", "options": ["A. 加入一个地下组织，并开始从事赌博和走私活动", "B. 成功掌控上海的鸦片交易网络，成为行业内的关键人物", "C. 创立一家银行，将非法收入合法化", "D. 因健康问题被迫退出江湖，隐居乡下", "E. 与一位重要盟友决裂，导致事业陷入低谷"], "correct_answer": "B"}
{"id": "du_yue_sheng_P049-Q2", "person_id": "du_yue_sheng_P049", "birth": {"year": 1888, "month": 8, "day": 22, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在第一段婚姻中，家庭生活的重要事件是什么？", "options": ["A. 长子出生于婚后第二年，但因疾病早逝", "B. 长子出生于婚后第二年，成为家族继承人", "C. 配偶因健康问题去世，导致婚姻短暂结束", "D. 长子出生于婚后第五年，但并未得到命主重视", "E. 婚姻因经济问题破裂，双方分居"], "correct_answer": "B"}
{"id": "du_yue_sheng_P049-Q3", "person_id": "du_yue_sheng_P049", "birth": {"year": 1888, "month": 8, "day": 22, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在40-50岁期间，财富方面的重要事件是什么？", "options": ["A. 投资房地产失败，导致巨额亏损", "B. 在上海大规模投资房地产，成为重要地主之一", "C. 将资产转移到海外，避免被新政府没收", "D. 创办一家银行，但因经营不善倒闭", "E. 因鸦片贸易被当局查封，损失惨重"], "correct_answer": "B"}
{"id": "du_yue_sheng_P049-Q4", "person_id": "du_yue_sheng_P049", "birth": {"year": 1888, "month": 8, "day": 22, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在晚年（60岁左右）健康状况如何？", "options": ["A. 因长期吸烟患严重哮喘病，无法参与社交活动", "B. 因慢性疾病卧床不起，最终于1951年病逝", "C. 患癌症，但通过治疗成功延长寿命", "D. 身体状况良好，继续活跃于商业领域", "E. 因意外事故导致身体残疾，影响生活质量"], "correct_answer": "B"}
{"id": "du_yue_sheng_P049-Q5", "person_id": "du_yue_sheng_P049", "birth": {"year": 1888, "month": 8, "day": 22, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在抗日战争期间的重要贡献是什么？", "options": ["A. 提供情报支持，帮助国民政府取得关键胜利", "B. 利用自己的资源筹集资金，支持抗战事业", "C. 直接参与战斗，成为战场上的英雄人物", "D. 因政治立场问题被日军逮捕，遭受酷刑", "E. 选择中立，未参与任何抗战相关活动"], "correct_answer": "B"}
{"id": "lin_hai_feng_P050-Q1", "person_id": "lin_hai_feng_P050", "birth": {"year": 1942, "month": 6, "day": 19, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24-33岁期间，事业发展的主要方向是什么？", "options": ["A. 开始涉足幕后制作，积累行业经验", "B. 转型为主持人，主持多个热门综艺节目，事业逐渐步入高峰", "C. 专注于音乐创作，推出多张个人专辑并获得广泛关注", "D. 因健康问题暂停事业发展，转而从事公益活动", "E. 投资房地产领域，资产规模迅速扩大"], "correct_answer": "B"}
{"id": "lin_hai_feng_P050-Q2", "person_id": "lin_hai_feng_P050", "birth": {"year": 1942, "month": 6, "day": 19, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄38-45岁期间，家庭生活的主要变化是什么？", "options": ["A. 第一段婚姻因矛盾频发而结束", "B. 与配偶结婚，并育有三名子女，家庭生活稳定", "C. 配偶因健康问题退出职场，命主全力支持其康复", "D. 与父母关系紧张，导致家庭氛围冷淡", "E. 家庭经济状况恶化，被迫减少娱乐活动"], "correct_answer": "C"}
{"id": "lin_hai_feng_P050-Q3", "person_id": "lin_hai_feng_P050", "birth": {"year": 1942, "month": 6, "day": 19, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄46-50岁期间，健康方面可能遭遇的主要事件是什么？", "options": ["A. 因长期高强度工作导致身体过度疲劳，出现轻微健康问题", "B. 配偶突发重大疾病，命主因此承受巨大心理压力", "C. 通过健身和规律作息，成功恢复健康并保持良好状态", "D. 因意外事故导致短期住院治疗", "E. 因饮食不规律引发慢性疾病，需要长期调理"], "correct_answer": "A"}
{"id": "lin_hai_feng_P050-Q4", "person_id": "lin_hai_feng_P050", "birth": {"year": 1942, "month": 6, "day": 19, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄51-60岁期间，财富方面的主要变化是什么？", "options": ["A. 投资失败导致资产大幅缩水，家庭经济陷入困境", "B. 通过投资房地产领域，资产规模进一步扩大，收益颇丰", "C. 因公益事业支出过多，导致个人储蓄减少", "D. 配偶重新进入职场，家庭收入显著增加", "E. 因政策变动导致投资项目收益下降"], "correct_answer": "B"}
{"id": "lin_hai_feng_P050-Q5", "person_id": "lin_hai_feng_P050", "birth": {"year": 1942, "month": 6, "day": 19, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60岁后，感情生活的状态如何？", "options": ["A. 与配偶离婚，开始独自生活", "B. 家庭氛围温馨和睦，多次在社交媒体分享家庭生活照片", "C. 与子女关系紧张，导致家庭矛盾频发", "D. 与第二段婚姻的伴侣分居，感情生活不稳定", "E. 因健康问题减少社交活动，感情生活趋于平淡"], "correct_answer": "B"}
{"id": "lin_ken_P051-Q1", "person_id": "lin_ken_P051", "birth": {"year": 1809, "month": 2, "day": 12, "hour": 6, "minute": 58}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄9岁时经历的重大家庭变故是什么？", "options": ["A. 父亲因病去世，家庭陷入困境", "B. 母亲因病去世，命主深受打击", "C. 家中遭遇火灾，财产损失严重", "D. 长辈因战争失踪，音讯全无", "E. 家庭迁居外地，生活发生剧变"], "correct_answer": "B"}
{"id": "lin_ken_P051-Q2", "person_id": "lin_ken_P051", "birth": {"year": 1809, "month": 2, "day": 12, "hour": 6, "minute": 58}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28–30岁期间的感情状态如何？", "options": ["A. 与交往对象分手，感情受挫", "B. 与第一段婚姻的伴侣结婚，婚后育有一子", "C. 单身专注事业，未有稳定恋情", "D. 与第二段婚姻的伴侣结婚，但关系紧张", "E. 因经济压力导致婚姻破裂"], "correct_answer": "A"}
{"id": "lin_ken_P051-Q3", "person_id": "lin_ken_P051", "birth": {"year": 1809, "month": 2, "day": 12, "hour": 6, "minute": 58}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–45岁期间，事业上取得的重要成就是什么？", "options": ["A. 被任命为地方官员，开始崭露头角", "B. 在全国范围内获得知名度，成为重要人物", "C. 因反对某场重要战争而遭到排挤", "D. 成功连任某个职位，权力达到巅峰", "E. 发表重要宣言，奠定事业基础"], "correct_answer": "B"}
{"id": "lin_ken_P051-Q4", "person_id": "lin_ken_P051", "birth": {"year": 1809, "month": 2, "day": 12, "hour": 6, "minute": 58}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄56岁时的健康状况如何？", "options": ["A. 因长期劳累导致腰部疾病加重，行动不便", "B. 遭遇意外伤害，头部受创并最终离世", "C. 因抑郁症加重，多次寻求心理治疗", "D. 患有严重失眠，但通过药物得到缓解", "E. 身体状况良好，继续投入高强度工作"], "correct_answer": "B"}
{"id": "lin_ken_P051-Q5", "person_id": "lin_ken_P051", "birth": {"year": 1809, "month": 2, "day": 12, "hour": 6, "minute": 58}, "gender": "male", "birthplace": "unknown", "question": "命主在子女方面经历的重大事件是什么？", "options": ["A. 长子早逝，对家庭造成巨大冲击", "B. 次子在11岁时因病去世，夫妻悲痛不已", "C. 第三子继承家业，成为家族支柱", "D. 第四子在成年后突然失踪，下落不明", "E. 子女均健康成长，未有重大变故"], "correct_answer": "B"}
{"id": "cha_er_si_P052-Q1", "person_id": "cha_er_si_P052", "birth": {"year": 1948, "month": 11, "day": 14, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24–33岁期间，感情生活发生了什么重大事件？", "options": ["A. 与某位交往对象订婚，但因家庭反对而分手", "B. 与第一段婚姻的伴侣结婚，并在全球范围内引起广泛关注", "C. 因感情不合与配偶分居，随后正式离婚", "D. 在此期间一直单身，专注于事业发展", "E. 与第二段婚姻的伴侣秘密结婚"], "correct_answer": "B"}
{"id": "cha_er_si_P052-Q2", "person_id": "cha_er_si_P052", "birth": {"year": 1948, "month": 11, "day": 14, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–50岁期间，健康状况如何？", "options": ["A. 被诊断出患有严重的心脏疾病，并接受手术治疗", "B. 因一次意外事故导致身体受伤，需长期康复", "C. 确诊感染一种全球流行的病毒性疾病，但症状轻微并顺利康复", "D. 在此期间身体健康，未出现任何重大问题", "E. 被诊断出患有早期癌症，但通过治疗得以控制"], "correct_answer": "C"}
{"id": "cha_er_si_P052-Q3", "person_id": "cha_er_si_P052", "birth": {"year": 1948, "month": 11, "day": 14, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄55–65岁期间，事业方面有何重要进展？", "options": ["A. 创立了一家以环保为主题的商业品牌，并取得了显著收益", "B. 开始接手更多家族职责，代表家族参与国际访问和外交活动", "C. 因事业失败导致财务危机，被迫出售部分资产", "D. 在此期间退出公众视野，专注于个人兴趣和慈善事业", "E. 接任家族最高职位，正式开启其作为家族领导的职业生涯"], "correct_answer": "B"}
{"id": "cha_er_si_P052-Q4", "person_id": "cha_er_si_P052", "birth": {"year": 1948, "month": 11, "day": 14, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60岁时，家庭关系发生了什么重大变化？", "options": ["A. 第一段婚姻的伴侣因意外去世，对命主及其子女造成深远影响", "B. 与第二段婚姻的伴侣结婚，并低调举行婚礼仪式", "C. 长子在这一年结婚，命主公开表达了对其的支持与祝福", "D. 母亲在此期间去世，命主因此继承了家族的重要职责", "E. 因家庭纠纷与兄弟姐妹关系恶化，多年未能修复"], "correct_answer": "A"}
{"id": "cha_er_si_P052-Q5", "person_id": "cha_er_si_P052", "birth": {"year": 1948, "month": 11, "day": 14, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄74岁时，人生中最重要的转折点是什么？", "options": ["A. 因健康问题宣布退出公众事务，由长子代为履行职责", "B. 继承家族最高职位，正式成为家族的领导者", "C. 因财务问题被媒体曝光，引发公众争议", "D. 在此期间完成了个人回忆录的撰写，并引发广泛关注", "E. 因一次国际危机，命主代表家族发表重要声明，赢得广泛赞誉"], "correct_answer": "B"}
{"id": "liu_ya_zi_P053-Q1", "person_id": "liu_ya_zi_P053", "birth": {"year": 1887, "month": 5, "day": 28, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业上可能经历了怎样的重大转折？", "options": ["A. 因参与某次重要革命活动而被迫流亡海外", "B. 加入某革命组织后，成为反清革命的重要参与者，并创办文学刊物推动新思想传播", "C. 因反对某位领导者的政策而被逮捕，事业陷入低谷", "D. 在家乡创办私塾，专注于教育事业，未参与任何革命活动", "E. 专注于文学创作，出版了大量诗集，成为当时文坛的领军人物"], "correct_answer": "B"}
{"id": "liu_ya_zi_P053-Q2", "person_id": "liu_ya_zi_P053", "birth": {"year": 1887, "month": 5, "day": 28, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，健康状况如何？", "options": ["A. 因长期奔波于某项重要事务，身体状况明显下降，但未患重大疾病", "B. 患上严重的心血管疾病，导致无法继续从事高强度工作", "C. 因战乱生活环境恶劣，感染肺结核，健康状况急剧恶化", "D. 身体状况良好，积极参与社会活动，无明显健康问题", "E. 因意外事故导致身体残疾，从此退出公共事务"], "correct_answer": "A"}
{"id": "liu_ya_zi_P053-Q3", "person_id": "liu_ya_zi_P053", "birth": {"year": 1887, "month": 5, "day": 28, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情方面，哪一项最符合其第一段婚姻的真实情况？", "options": ["A. 与配偶因战乱分离多年，但仍保持书信往来，表达深厚感情", "B. 因性格不合与配偶分居，最终离婚", "C. 配偶早逝，命主因此深受打击，终身未再婚", "D. 与配偶关系冷淡，婚后多年未育有子女", "E. 与配偶共同投身某场革命活动，感情因此更加深厚"], "correct_answer": "A"}
{"id": "liu_ya_zi_P053-Q4", "person_id": "liu_ya_zi_P053", "birth": {"year": 1887, "month": 5, "day": 28, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60-70岁期间，财富状况发生了怎样的变化？", "options": ["A. 因投资失败导致家道中落，晚年生活拮据", "B. 作为国家重要人物，享受国家提供的住房和其他待遇，生活条件显著改善", "C. 继承家族遗产，财富大幅增加，成为当地富绅", "D. 因战乱失去所有财产，晚年靠亲友接济度日", "E. 将所有积蓄捐赠给慈善事业，选择过简朴生活"], "correct_answer": "B"}
{"id": "liu_ya_zi_P053-Q5", "person_id": "liu_ya_zi_P053", "birth": {"year": 1887, "month": 5, "day": 28, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在子女方面，最可能发生的重要事件是什么？", "options": ["A. 长子早逝，命主因此深受打击，晚年常感孤独", "B. 与长子关系亲密，父子共同参与某项文化事业", "C. 长子因战乱失联，多年后与命主团聚", "D. 无子嗣，命主将精力全部投入到事业中", "E. 长子因病瘫痪，命主为此耗费大量财力和精力"], "correct_answer": "B"}
{"id": "mei_lan_fang_P054-Q1", "person_id": "mei_lan_fang_P054", "birth": {"year": 1894, "month": 10, "day": 22, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键事件是什么？", "options": ["A. 在家乡首次登台表演，但反响平平", "B. 赴上海演出并一举成名，奠定了戏曲界地位", "C. 因拒绝为外国势力演出而暂停舞台生涯", "D. 开创“梅派”艺术风格，并尝试将京剧推向国际舞台", "E. 担任某艺术研究院院长，专注于传承与发展"], "correct_answer": "B"}
{"id": "mei_lan_fang_P054-Q2", "person_id": "mei_lan_fang_P054", "birth": {"year": 1894, "month": 10, "day": 22, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30-40岁期间，感情生活的主要变化是什么？", "options": ["A. 与第一段婚姻的伴侣因性格不合而分居", "B. 纳福芝芳为妾，二人感情深厚，共同生活至命主去世", "C. 因战乱与配偶长期分离，感情逐渐淡化", "D. 第一段婚姻中的子女顺利成长，家庭幸福美满", "E. 与多位伴侣保持亲密关系，但未正式结婚"], "correct_answer": "B"}
{"id": "mei_lan_fang_P054-Q3", "person_id": "mei_lan_fang_P054", "birth": {"year": 1894, "month": 10, "day": 22, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在抗战期间（1937-1945年）的经济状况如何？", "options": ["A. 投资失败导致破产，陷入经济困境", "B. 因拒绝为日本侵略者演出，变卖部分家产维持生计", "C. 继续通过演出获得丰厚收入，经济状况良好", "D. 获得政府津贴，经济状况恢复稳定", "E. 因战乱流离失所，完全失去经济来源"], "correct_answer": "B"}
{"id": "mei_lan_fang_P054-Q4", "person_id": "mei_lan_fang_P054", "birth": {"year": 1894, "month": 10, "day": 22, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间，健康状况的主要特征是什么？", "options": ["A. 因长期高强度工作，突发严重疾病去世", "B. 虽年事已高，但仍积极参与事业，身体状况总体良好", "C. 因战乱时期的生活压力，健康状况急剧恶化", "D. 因意外事故导致身体残疾，影响后续事业发展", "E. 长期隐居疗养，身体健康逐渐恢复"], "correct_answer": "B"}
{"id": "mei_lan_fang_P054-Q5", "person_id": "mei_lan_fang_P054", "birth": {"year": 1894, "month": 10, "day": 22, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在晚年（虚龄60岁后）对社会的主要贡献是什么？", "options": ["A. 创作出一部具有深远影响力的代表作品", "B. 担任某艺术研究院院长，致力于艺术研究与传承", "C. 将个人财富捐赠给慈善事业，帮助贫困人群", "D. 移居海外，推广传统文化并获得国际认可", "E. 因健康原因退出公众视野，专注于家庭生活"], "correct_answer": "B"}
{"id": "mei_yan_fang_P055-Q1", "person_id": "mei_yan_fang_P055", "birth": {"year": 1963, "month": 10, "day": 10, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键事件是什么？", "options": ["A. 因健康问题暂停事业发展，转向幕后工作", "B. 凭借首张专辑迅速走红，并奠定歌坛地位", "C. 投资失败导致财务危机，事业一度停滞", "D. 获得某次重要比赛冠军，正式踏入娱乐圈", "E. 专注于电影领域，获得多项影后殊荣"], "correct_answer": "B"}
{"id": "mei_yan_fang_P055-Q2", "person_id": "mei_yan_fang_P055", "birth": {"year": 1963, "month": 10, "day": 10, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在感情方面的重大转折发生在哪一年？", "options": ["A. 1985年，与一位外国歌手分手，恋情未能修成正果", "B. 1998年，与一位知名演员因性格不合分道扬镳", "C. 2002年，决定隐退娱乐圈，专注于家庭生活", "D. 1990年，与交往对象秘密结婚，但未公开", "E. 1988年，因工作繁忙拒绝了一段重要的感情机会"], "correct_answer": "A"}
{"id": "mei_yan_fang_P055-Q3", "person_id": "mei_yan_fang_P055", "birth": {"year": 1963, "month": 10, "day": 10, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在财富积累方面的重要节点是什么？", "options": ["A. 1980年代中期，通过演唱会票房快速积累财富", "B. 1990年代初，因投资失败损失大部分资产", "C. 1995年，因家族遗产分配获得巨额资金", "D. 2000年，因慈善捐赠获得政府奖励金", "E. 1982年，因首张专辑销量惨淡导致经济困难"], "correct_answer": "A"}
{"id": "mei_yan_fang_P055-Q4", "person_id": "mei_yan_fang_P055", "birth": {"year": 1963, "month": 10, "day": 10, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在健康方面的重大事件发生在哪个时间段？", "options": ["A. 1995-1998年，因长期劳累导致轻微中风", "B. 2002-2003年，被诊断出严重疾病并坚持举办告别演唱会", "C. 1990-1992年，因意外受伤影响事业进展", "D. 1985-1987年，因心理压力过大接受治疗", "E. 2000-2001年，因慢性病多次住院但未公开病情"], "correct_answer": "B"}
{"id": "mei_yan_fang_P055-Q5", "person_id": "mei_yan_fang_P055", "birth": {"year": 1963, "month": 10, "day": 10, "hour": 18, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主与家人关系的重大变化发生在何时？", "options": ["A. 1980年代中期，因经济纠纷与母亲关系紧张", "B. 2000年代初，因财产分配问题与母亲产生矛盾", "C. 1990年代初，因事业成功改善全家生活条件", "D. 1970年代末，因父亲去世与母亲关系疏远", "E. 1995年，因遗产问题与兄弟姐妹发生争执"], "correct_answer": "B"}
{"id": "meng_lu_P056-Q1", "person_id": "meng_lu_P056", "birth": {"year": 1926, "month": 6, "day": 1, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间的感情生活如何？", "options": ["A. 与第一段婚姻对象因事业发展而分开，婚姻持续5年", "B. 与第一段婚姻对象因事业发展而分开，婚姻持续10年", "C. 在此期间一直单身，专注于事业发展", "D. 与第二段婚姻对象结婚，并维持了长达7年的婚姻关系", "E. 与第三段婚姻对象结婚，并维持了长达8年的婚姻关系"], "correct_answer": "A"}
{"id": "meng_lu_P056-Q2", "person_id": "meng_lu_P056", "birth": {"year": 1926, "month": 6, "day": 1, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在财富方面的转折点发生在哪一年？", "options": ["A. 1946年，因模特工作收入微薄导致生活拮据", "B. 1950年，因演艺事业成功成为高收入演员", "C. 1954年，成立自己的制作公司后财务状况显著改善", "D. 1956年，因投资失败导致财务危机", "E. 1962年，去世时留下约80万美元遗产"], "correct_answer": "C"}
{"id": "meng_lu_P056-Q3", "person_id": "meng_lu_P056", "birth": {"year": 1926, "month": 6, "day": 1, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在健康方面可能发生的重要事件是什么？", "options": ["A. 虚龄25岁时因子宫内膜异位症接受手术，影响生育能力", "B. 虚龄30岁时因长期药物依赖导致住院治疗", "C. 虚龄34岁时因严重抑郁症和失眠症多次住院治疗", "D. 虚龄36岁时因意外事故导致身体永久损伤", "E. 虚龄36岁时因巴比妥类药物过量去世"], "correct_answer": "E"}
{"id": "meng_lu_P056-Q4", "person_id": "meng_lu_P056", "birth": {"year": 1926, "month": 6, "day": 1, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在事业上的巅峰时期出现在哪一年？", "options": ["A. 1948年，首次参演电影《危险关系》并一举成名", "B. 1953年，主演电影《愿嫁金龟婿》成为当红女星", "C. 1955年，参演经典电影《七年之痒》获得巨大成功", "D. 1959年，主演电影《热情如火》被认为是职业生涯的巅峰之作", "E. 1962年，因未能完成电影《濒于崩溃》拍摄而事业下滑"], "correct_answer": "D"}
{"id": "meng_lu_P056-Q5", "person_id": "meng_lu_P056", "birth": {"year": 1926, "month": 6, "day": 1, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主与六亲关系中的重要事件发生在哪一年？", "options": ["A. 虚龄7岁时被送入多个寄养家庭生活", "B. 虚龄10岁时母亲因精神疾病被送入精神病院", "C. 虚龄21岁时资助母亲搬入私人疗养院改善生活条件", "D. 虚龄25岁时与同母异父的姐姐重新建立联系并获得支持", "E. 虚龄30岁时因家族遗产纠纷导致经济压力增加"], "correct_answer": "C"}
{"id": "fan_gao_P057-Q1", "person_id": "fan_gao_P057", "birth": {"year": 1853, "month": 3, "day": 30, "hour": 11, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄25-30岁期间（1878-1883年），感情生活经历了怎样的重要转折？", "options": ["A. 与一位房东的女儿结婚，婚姻幸福美满", "B. 暗恋一位邻居女子，但因对方拒绝而陷入情感低谷", "C. 因性格不合与伴侣分居，最终离婚", "D. 与一位艺术家展开了一段深厚的友谊，并共同创作了代表作品", "E. 一直单身，专注于事业发展"], "correct_answer": "B"}
{"id": "fan_gao_P057-Q2", "person_id": "fan_gao_P057", "birth": {"year": 1853, "month": 3, "day": 30, "hour": 11, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄27-32岁期间（1880-1885年），财富状况如何变化？", "options": ["A. 因艺术作品大卖，获得巨额收入，经济状况显著改善", "B. 完全依赖家人的经济支持，个人无任何收入来源", "C. 投资失败导致破产，负债累累", "D. 获得一笔意外遗产，解决了经济困境", "E. 成功找到稳定工作，收入足以维持生活"], "correct_answer": "B"}
{"id": "fan_gao_P057-Q3", "person_id": "fan_gao_P057", "birth": {"year": 1853, "month": 3, "day": 30, "hour": 11, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄32岁时（1885年），家庭关系发生了什么重大事件？", "options": ["A. 父亲去世，对命主的精神状态造成重大打击", "B. 与父亲关系修复，家庭氛围好转", "C. 弟弟提奥因病去世，命主悲痛欲绝", "D. 与母亲发生激烈争执，导致家庭关系破裂", "E. 家庭成员集体搬迁至新居，生活安定"], "correct_answer": "A"}
{"id": "fan_gao_P057-Q4", "person_id": "fan_gao_P057", "birth": {"year": 1853, "month": 3, "day": 30, "hour": 11, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄35岁时（1888年），事业方面经历了怎样的重要事件？", "options": ["A. 创作了一系列经典作品，获得广泛认可，事业达到巅峰", "B. 邀请一位艺术家共同居住并合作，但因冲突导致关系破裂", "C. 因健康问题被迫中断创作，事业陷入停滞", "D. 被一家知名画廊签约，成为专职画家", "E. 放弃绘画，转而从事其他职业以维持生计"], "correct_answer": "B"}
{"id": "fan_gao_P057-Q5", "person_id": "fan_gao_P057", "birth": {"year": 1853, "month": 3, "day": 30, "hour": 11, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄37岁时（1890年），健康状况如何？", "options": ["A. 因长期劳累患上严重疾病，但经过治疗逐渐康复", "B. 在精神不稳定状态下开枪自杀，两天后去世", "C. 接受心理治疗后完全康复，恢复正常生活", "D. 因意外事故导致身体残疾，无法继续创作", "E. 健康状况良好，专注于完成最后一幅代表作品"], "correct_answer": "B"}
{"id": "ge_de_P059-Q1", "person_id": "ge_de_P059", "birth": {"year": 1749, "month": 8, "day": 28, "hour": 11, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，感情生活如何？", "options": ["A. 与一位交往对象订婚，但最终因家庭反对而分手", "B. 与一位已订婚的女性产生深厚情感，但未能修成正果", "C. 一直单身，专注于事业发展", "D. 与多位女性保持亲密关系，但未正式结婚", "E. 与一位牧师的女儿结婚，婚后育有一子"], "correct_answer": "B"}
{"id": "ge_de_P059-Q2", "person_id": "ge_de_P059", "birth": {"year": 1749, "month": 8, "day": 28, "hour": 11, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在40岁左右（虚龄）时，财富状况如何变化？", "options": ["A. 因投资失败导致经济拮据，需依赖亲友资助", "B. 获得来自贵族的长期资助，经济状况显著改善", "C. 继承家族遗产，但因债务问题未能完全受益", "D. 出版代表作品获得丰厚版税，成为当时知名富翁", "E. 因战争影响，家族财产被没收，陷入贫困"], "correct_answer": "B"}
{"id": "ge_de_P059-Q3", "person_id": "ge_de_P059", "birth": {"year": 1749, "month": 8, "day": 28, "hour": 11, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间，健康状况如何？", "options": ["A. 因长期劳累导致视力严重下降，但仍坚持创作", "B. 患上严重的心脏病，多次住院治疗", "C. 因意外事故导致腿部受伤，行动不便", "D. 遭遇一次重大传染病，险些丧命", "E. 健康状况良好，无明显疾病困扰"], "correct_answer": "A"}
{"id": "ge_de_P059-Q4", "person_id": "ge_de_P059", "birth": {"year": 1749, "month": 8, "day": 28, "hour": 11, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70岁之后，感情生活中发生了什么重要事件？", "options": ["A. 与年轻女性发展出一段深刻但未获回应的感情", "B. 与伴侣分居多年后选择复合", "C. 再婚并育有一名子女", "D. 与某位交往对象订婚，但因健康原因取消婚礼", "E. 完全专注于事业，不再涉及感情生活"], "correct_answer": "A"}
{"id": "ge_de_P059-Q5", "person_id": "ge_de_P059", "birth": {"year": 1749, "month": 8, "day": 28, "hour": 11, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄65岁时，事业上取得了什么重要成就？", "options": ["A. 完成了一部酝酿多年的代表作品，并获得广泛赞誉", "B. 被任命为某国文化部长，负责全国艺术事务", "C. 创立了一所艺术学院，培养了大量优秀人才", "D. 因财政问题被迫辞去公职，转而从事文学创作", "E. 因健康原因停止所有工作，进入退休状态"], "correct_answer": "A"}
{"id": "bi_er_gai_ci_P060-Q1", "person_id": "bi_er_gai_ci_P060", "birth": {"year": 1955, "month": 10, "day": 29, "hour": 22, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业方面的重要事件是什么？", "options": ["A. 创立一家小型科技公司，但因经营不善倒闭", "B. 与一位朋友共同创立一家软件公司，并开发出一款重要的操作系统", "C. 加入一家大型科技公司担任高管，推动多项重要项目", "D. 在大学期间专注于学业，未参与任何创业活动", "E. 开始投资房地产，积累了第一桶金"], "correct_answer": "B"}
{"id": "bi_er_gai_ci_P060-Q2", "person_id": "bi_er_gai_ci_P060", "birth": {"year": 1955, "month": 10, "day": 29, "hour": 22, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "命主在40岁左右（虚龄）时，婚姻和家庭方面的重要变化是什么？", "options": ["A. 与交往多年的伴侣结婚，并在同年迎来第一个孩子", "B. 因感情不合与配偶分居，但未正式离婚", "C. 长子早逝，对家庭造成重大打击", "D. 第二个孩子出生，但婚姻关系开始出现裂痕", "E. 与一位员工发生不当关系，导致家庭矛盾加剧"], "correct_answer": "A"}
{"id": "bi_er_gai_ci_P060-Q3", "person_id": "bi_er_gai_ci_P060", "birth": {"year": 1955, "month": 10, "day": 29, "hour": 22, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "命主在55岁左右（虚龄）时，健康状况如何？", "options": ["A. 因长期劳累患上严重的心血管疾病，需住院治疗", "B. 开始注重身体健康，调整生活习惯并积极参与公益活动", "C. 意外遭遇车祸，导致身体部分功能受损", "D. 被诊断出患有癌症，但通过治疗成功康复", "E. 健康状况良好，无重大疾病记录"], "correct_answer": "B"}
{"id": "bi_er_gai_ci_P060-Q4", "person_id": "bi_er_gai_ci_P060", "birth": {"year": 1955, "month": 10, "day": 29, "hour": 22, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "命主在60岁左右（虚龄）时，财富方面的重大事件是什么？", "options": ["A. 因投资失败损失大量资产，净资产大幅缩水", "B. 将大部分财富投入慈善事业，并逐步减少对公司的直接管理", "C. 中彩票获得巨额奖金，进一步扩大个人资产", "D. 因股市崩盘导致主要投资亏损，被迫重新规划财务", "E. 出售名下所有房产，专注于艺术品收藏"], "correct_answer": "B"}
{"id": "bi_er_gai_ci_P060-Q5", "person_id": "bi_er_gai_ci_P060", "birth": {"year": 1955, "month": 10, "day": 29, "hour": 22, "minute": 20}, "gender": "male", "birthplace": "unknown", "question": "命主在70岁左右（虚龄）时，子女方面的重要事件是什么？", "options": ["A. 长子继承家族事业，成为公司新任领导者", "B. 第一个孩子结婚，并在婚后定居海外", "C. 年幼的孩子因意外去世，对家庭造成沉重打击", "D. 子女之间因遗产分配问题产生严重矛盾", "E. 所有子女均选择远离公众视线，过着低调生活"], "correct_answer": "B"}
{"id": "bi_jia_suo_P061-Q1", "person_id": "bi_jia_suo_P061", "birth": {"year": 1881, "month": 10, "day": 26, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄23–27岁期间，感情生活发生了什么重要变化？", "options": ["A. 与某位伴侣秘密订婚但未公开", "B. 与第一段恋情对象开始同居，标志着感情生活的转折点", "C. 因家庭反对而被迫结束一段感情关系", "D. 与一位艺术家相识并迅速结婚", "E. 在此期间一直单身，专注于艺术创作"], "correct_answer": "B"}
{"id": "bi_jia_suo_P061-Q2", "person_id": "bi_jia_suo_P061", "birth": {"year": 1881, "month": 10, "day": 26, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄36–40岁期间，事业上最有可能取得的成就是什么？", "options": ["A. 完成一件代表作品，彻底改变某种艺术流派的发展方向", "B. 创作一幅引发争议但未获认可的作品", "C. 首次举办个人展览，但反响平平", "D. 因经济困难暂停创作，转而从事其他行业", "E. 获得一笔巨额赞助，用于环球旅行寻找灵感"], "correct_answer": "B"}
{"id": "bi_jia_suo_P061-Q3", "person_id": "bi_jia_suo_P061", "birth": {"year": 1881, "month": 10, "day": 26, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄52–56岁期间，健康状况如何？", "options": ["A. 因长期劳累导致严重胃病，需长期休养", "B. 身体状况良好，继续保持高强度工作节奏", "C. 突发心脏病住院，幸得及时抢救", "D. 接受胆囊手术，术后恢复缓慢，影响创作效率", "E. 感染传染病，虽治愈但留下后遗症"], "correct_answer": "A"}
{"id": "bi_jia_suo_P061-Q4", "person_id": "bi_jia_suo_P061", "birth": {"year": 1881, "month": 10, "day": 26, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄65–70岁期间，与子女关系的变化是什么？", "options": ["A. 与长子因财产分配问题产生激烈争执", "B. 第二段婚姻中所育的孩子逐渐成为命主生活中的重要支柱", "C. 子女集体搬离，命主陷入孤独状态", "D. 收养了一名孤儿作为新的家庭成员", "E. 子女联合起诉命主，要求分割遗产"], "correct_answer": "C"}
{"id": "bi_jia_suo_P061-Q5", "person_id": "bi_jia_suo_P061", "birth": {"year": 1881, "month": 10, "day": 26, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄90岁时，可能遭遇的重大事件是什么？", "options": ["A. 因突发疾病去世，享年90岁", "B. 完成最后一幅代表作品，并获得国际大奖", "C. 因心脏问题突然离世，享年91岁", "D. 庆祝百岁寿辰，受到全球艺术界的广泛赞誉", "E. 将所有遗产捐赠给慈善机构，引发社会热议"], "correct_answer": "A"}
{"id": "tai_ge_er_P062-Q1", "person_id": "tai_ge_er_P062", "birth": {"year": 1861, "month": 5, "day": 7, "hour": 0, "minute": 47}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，感情生活发生了哪些重要事件？", "options": ["A. 与某位伴侣结婚，并育有子女，家庭关系和谐", "B. 长子早逝，导致情感受到极大打击", "C. 第一段婚姻因双方性格不合而分居", "D. 次女因病早逝，使他陷入长期抑郁", "E. 一直单身，专注于文学创作"], "correct_answer": "A"}
{"id": "tai_ge_er_P062-Q2", "person_id": "tai_ge_er_P062", "birth": {"year": 1861, "month": 5, "day": 7, "hour": 0, "minute": 47}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的重要转折点发生在哪一年？", "options": ["A. 1883年，因家族财产分配获得了巨额遗产", "B. 1901年，放弃部分家产用于创办教育机构", "C. 1913年，因获得国际奖项积累了大量财富", "D. 1921年，因投资失败导致经济状况恶化", "E. 1941年，晚年依靠亲友资助维持生活"], "correct_answer": "B"}
{"id": "tai_ge_er_P062-Q3", "person_id": "tai_ge_er_P062", "birth": {"year": 1861, "month": 5, "day": 7, "hour": 0, "minute": 47}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中遭遇的重大变故是什么？", "options": ["A. 虚龄15岁时，父亲去世，对他的成长产生深远影响", "B. 虚龄20岁时，母亲去世，使他更加依赖文学创作寻求慰藉", "C. 虚龄30岁时，长子因意外去世，家庭陷入悲痛", "D. 虚龄40岁时，次女因病早逝，进一步加深了他的情感创伤", "E. 虚龄50岁时，配偶因战争离散，未能再团聚"], "correct_answer": "D"}
{"id": "tai_ge_er_P062-Q4", "person_id": "tai_ge_er_P062", "birth": {"year": 1861, "month": 5, "day": 7, "hour": 0, "minute": 47}, "gender": "male", "birthplace": "unknown", "question": "命主在事业方面的巅峰成就是在哪一年？", "options": ["A. 1882年，发表第一本诗集，获得国内广泛关注", "B. 1901年，在Shantiniketan创办学校，奠定教育改革基础", "C. 1913年，因某代表作品获得国际大奖，成为首位获此殊荣的亚洲人", "D. 1921年，创立一所综合性大学，但因资金问题一度停办", "E. 1937年，因心脏病发作暂停创作，事业逐渐衰退"], "correct_answer": "C"}
{"id": "tai_ge_er_P062-Q5", "person_id": "tai_ge_er_P062", "birth": {"year": 1861, "month": 5, "day": 7, "hour": 0, "minute": 47}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重大危机发生在哪一阶段？", "options": ["A. 虚龄30-40岁期间，因长期劳累患上慢性疾病", "B. 虚龄50-60岁期间，经历了一次严重的心脏病发作", "C. 虚龄60-70岁期间，因感染流行病险些丧命", "D. 虚龄70-80岁期间，健康状况急剧恶化，最终去世", "E. 虚龄80岁以上，因突发意外导致生命终结"], "correct_answer": "B"}
{"id": "luo_ke_fei_lei_P063-Q1", "person_id": "luo_ke_fei_lei_P063", "birth": {"year": 1839, "month": 7, "day": 9, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键转折点是什么？", "options": ["A. 开始从事簿记员工作，并因表现出色获得大幅加薪", "B. 投资石油产业，建立第一座炼油厂，奠定财富基础", "C. 创立一家大型贸易公司，迅速垄断当地市场", "D. 因父亲的诈骗案被迫中断事业，转而务农维持生计", "E. 获得一笔巨额遗产，用于创立自己的商业帝国"], "correct_answer": "B"}
{"id": "luo_ke_fei_lei_P063-Q2", "person_id": "luo_ke_fei_lei_P063", "birth": {"year": 1839, "month": 7, "day": 9, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在40-50岁期间（1879-1889年），财富状况如何变化？", "options": ["A. 因投资失败导致财富大幅缩水，被迫变卖家产", "B. 通过托拉斯模式巩固垄断地位，财富达到顶峰", "C. 遭遇法律诉讼，被强制解散所有商业资产", "D. 将大部分财富捐赠给慈善机构，个人资产减少一半", "E. 因健康问题退出商业活动，财富增长停滞"], "correct_answer": "B"}
{"id": "luo_ke_fei_lei_P063-Q3", "person_id": "luo_ke_fei_lei_P063", "birth": {"year": 1839, "month": 7, "day": 9, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情生活中的重大事件发生在哪个阶段？", "options": ["A. 虚龄25岁时与伴侣结婚，婚后育有多个子女，家庭关系稳定", "B. 虚龄30岁时因配偶去世，陷入长期抑郁状态", "C. 虚龄45岁时与伴侣分居，但未正式离婚", "D. 虚龄60岁时再婚，与第二任伴侣共同生活至晚年", "E. 虚龄75岁时与伴侣复合，恢复亲密关系"], "correct_answer": "A"}
{"id": "luo_ke_fei_lei_P063-Q4", "person_id": "luo_ke_fei_lei_P063", "birth": {"year": 1839, "month": 7, "day": 9, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中，哪一事件对其情感和事业产生了深远影响？", "options": ["A. 父亲因涉嫌诈骗被捕，命主与其断绝关系", "B. 母亲早逝，命主因此放弃学业专注于事业发展", "C. 兄弟因商业竞争背叛命主，导致家族关系破裂", "D. 妹妹去世后，命主决定将所有财产捐赠给慈善机构", "E. 唯一的儿子早逝，命主因此改变财富传承计划"], "correct_answer": "A"}
{"id": "luo_ke_fei_lei_P063-Q5", "person_id": "luo_ke_fei_lei_P063", "birth": {"year": 1839, "month": 7, "day": 9, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重要转折点出现在哪个年龄区间？", "options": ["A. 虚龄30-40岁时因长期劳累患上严重胃病，需长期调养", "B. 虚龄50岁时因突发心脏病住院治疗，身体状况急剧恶化", "C. 虚龄60岁时开始注重健康管理，身体状况逐渐改善", "D. 虚龄80岁时因意外事故导致行动不便，生活质量下降", "E. 虚龄90岁时因感染重病去世，享年短暂"], "correct_answer": "C"}
{"id": "qing_tai_zong_huang_tai_ji_P064-Q1", "person_id": "qing_tai_zong_huang_tai_ji_P064", "birth": {"year": 1592, "month": 11, "day": 28, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30-40岁期间，事业上发生了哪件重要事件？", "options": ["A. 因兄弟争权失败而被迫隐退", "B. 击败竞争者成功继位为大汗，并开始系统化管理国家财政", "C. 率军征服某部族但未能获得传国玉玺", "D. 在某场战役中惨败，导致地位下降", "E. 专注于文化改革，但未取得显著成效"], "correct_answer": "B"}
{"id": "qing_tai_zong_huang_tai_ji_P064-Q2", "person_id": "qing_tai_zong_huang_tai_ji_P064", "birth": {"year": 1592, "month": 11, "day": 28, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的第一段婚姻对其政治生涯产生了怎样的影响？", "options": ["A. 因婚姻关系破裂导致政治联盟瓦解", "B. 通过联姻巩固了与某重要部落的关系，为后续发展奠定基础", "C. 婚姻引发内部矛盾，导致家族分裂", "D. 联姻后不久即离婚，未能带来任何实际利益", "E. 婚姻对象因健康问题早逝，对命主造成重大打击"], "correct_answer": "B"}
{"id": "qing_tai_zong_huang_tai_ji_P064-Q3", "person_id": "qing_tai_zong_huang_tai_ji_P064", "birth": {"year": 1592, "month": 11, "day": 28, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在子女方面的重要事件是什么？", "options": ["A. 长子早逝，导致继承计划受挫", "B. 某位儿子因性格刚烈与命主关系紧张，并多次引发冲突", "C. 第二个儿子被立为太子，但后来被废黜", "D. 四子生于某年，成为未来继承家业的关键人物", "E. 命主无子嗣，导致继承问题陷入僵局"], "correct_answer": "B"}
{"id": "qing_tai_zong_huang_tai_ji_P064-Q4", "person_id": "qing_tai_zong_huang_tai_ji_P064", "birth": {"year": 1592, "month": 11, "day": 28, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间，健康状况如何？", "options": ["A. 因长期劳累患上慢性疾病，身体逐渐虚弱", "B. 突发急性疾病去世，可能与心脏或脑血管问题有关", "C. 因精神压力过大患抑郁症，但未致命", "D. 在某次战役中受伤，导致身体残疾", "E. 健康状况良好，晚年生活平静无忧"], "correct_answer": "B"}
{"id": "qing_tai_zong_huang_tai_ji_P064-Q5", "person_id": "qing_tai_zong_huang_tai_ji_P064", "birth": {"year": 1592, "month": 11, "day": 28, "hour": 16, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富管理方面有何突出成就？", "options": ["A. 早期通过战争积累个人财富，但后期挥霍殆尽", "B. 迁都至某地并发展经济，使国家财富显著增长", "C. 改革税制失败，导致财政赤字加剧", "D. 因自然灾害频发，财富管理成效不佳", "E. 在某次交易中损失巨额财产，影响国家稳定"], "correct_answer": "B"}
{"id": "ai_yin_si_tan_P065-Q1", "person_id": "ai_yin_si_tan_P065", "birth": {"year": 1879, "month": 3, "day": 14, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28–33岁期间，事业上最重要的成就是什么？", "options": ["A. 获得某国科学院颁发的重要奖项，并领取高额奖金约10万瑞典克朗。", "B. 发表一系列开创性理论，包括狭义相对论和光电效应理论，奠定学术地位。", "C. 因健康原因暂停研究工作，专注恢复身体状态。", "D. 在某大学担任教授职位，但未取得显著学术突破。", "E. 出版一本代表作品，获得广泛社会关注，但未引起学术界重视。"], "correct_answer": "B"}
{"id": "ai_yin_si_tan_P065-Q2", "person_id": "ai_yin_si_tan_P065", "birth": {"year": 1879, "month": 3, "day": 14, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在45–50岁之间，感情生活发生了何种重大变化？", "options": ["A. 与第一段婚姻的伴侣分居，并开始与另一位交往对象密切接触。", "B. 与第二段婚姻的伴侣正式结婚，并定居于柏林。", "C. 遭遇配偶去世，晚年未再婚，专注于事业和慈善活动。", "D. 因经济纠纷与第一段婚姻的伴侣关系恶化，最终协议离婚。", "E. 开始一段新恋情，但因外界压力未能修成正果。"], "correct_answer": "A"}
{"id": "ai_yin_si_tan_P065-Q3", "person_id": "ai_yin_si_tan_P065", "birth": {"year": 1879, "month": 3, "day": 14, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在55–60岁期间，财富状况如何变化？", "options": ["A. 因投资失败导致财务危机，被迫变卖家产维持生活。", "B. 移居某国后，获得年薪1.5万美元的高薪职位，生活宽裕。", "C. 将大部分稿费捐赠给慈善机构，自己仅保留少量积蓄。", "D. 因某项专利技术获得巨额收入，成为当时最富有的科学家之一。", "E. 受到某国政府资助，创办个人研究所并积累大量财富。"], "correct_answer": "B"}
{"id": "ai_yin_si_tan_P065-Q4", "person_id": "ai_yin_si_tan_P065", "birth": {"year": 1879, "month": 3, "day": 14, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面，虚龄65–70岁时遭遇了何种关键事件？", "options": ["A. 确诊患有主动脉瘤，医生建议避免剧烈活动以延长寿命。", "B. 因胃溃疡住院治疗，健康状况一度恶化，但很快恢复。", "C. 因长期吸烟导致严重肺部疾病，不得不接受手术治疗。", "D. 在一次意外中受伤，健康受到严重影响，需长期休养。", "E. 因精神压力过大引发失眠症，接受心理治疗后逐渐好转。"], "correct_answer": "A"}
{"id": "ai_yin_si_tan_P065-Q5", "person_id": "ai_yin_si_tan_P065", "birth": {"year": 1879, "month": 3, "day": 14, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系方面，虚龄40–45岁之间发生了何种重要事件？", "options": ["A. 母亲因癌症去世，命主深受打击，暂停部分工作以处理家事。", "B. 父亲去世，家庭经济陷入困境，命主需承担更多责任。", "C. 长子因病早逝，命主悲痛不已，影响了后续几年的研究进展。", "D. 次子被诊断患有精神疾病，需长期住院治疗，命主提供经济支持。", "E. 与妹妹关系恶化，多年未联系，直到晚年才重新建立联系。"], "correct_answer": "A"}
{"id": "ai_di_sheng_P066-Q1", "person_id": "ai_di_sheng_P066", "birth": {"year": 1847, "month": 2, "day": 12, "hour": 23, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24-34岁期间，事业上发生了什么重要事件？", "options": ["A. 因发明失败导致负债累累，被迫放弃研究", "B. 成功改进股票行情打印机，赚取人生第一桶金，并奠定经济基础", "C. 在此期间因健康问题中断工作，未能取得显著成果", "D. 发明了实用电灯泡并申请专利，声名鹊起", "E. 创立了一家实验室，但因管理不善倒闭"], "correct_answer": "B"}
{"id": "ai_di_sheng_P066-Q2", "person_id": "ai_di_sheng_P066", "birth": {"year": 1847, "month": 2, "day": 12, "hour": 23, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情生活中的第一段婚姻经历了怎样的转折？", "options": ["A. 与第一任伴侣结婚后育有一子，但孩子早夭，导致夫妻关系破裂", "B. 第一任伴侣在婚后十余年间突然去世，留下三个年幼的孩子，对命主造成极大打击", "C. 第一任伴侣因性格不合选择分居，命主随后再婚", "D. 第一任伴侣在其事业巅峰期主动提出离婚，命主陷入低谷", "E. 第一任伴侣长期患病，但最终痊愈，家庭生活恢复和谐"], "correct_answer": "B"}
{"id": "ai_di_sheng_P066-Q3", "person_id": "ai_di_sheng_P066", "birth": {"year": 1847, "month": 2, "day": 12, "hour": 23, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60-70岁期间，健康状况如何变化？", "options": ["A. 因糖尿病并发症恶化，最终不幸去世", "B. 高强度工作导致胃病复发，但通过治疗逐渐恢复", "C. 遭遇一场严重火灾，虽财产损失惨重，但身体未受重伤", "D. 因听力进一步下降完全失聪，但仍保持高效工作状态", "E. 在此期间健康状况良好，无重大疾病发生"], "correct_answer": "C"}
{"id": "ai_di_sheng_P066-Q4", "person_id": "ai_di_sheng_P066", "birth": {"year": 1847, "month": 2, "day": 12, "hour": 23, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富积累方面最成功的一次商业突破发生在哪一年？", "options": ["A. 1868年，通过投票记录仪获得巨额收入", "B. 1879年，成功发明实用电灯泡并申请专利，带来巨大商业利益", "C. 1886年，因铁矿开采项目盈利而迅速积累财富", "D. 1895年，通过电影产业的投资赚取高额回报", "E. 1905年，因橡胶替代品研究获得政府资助，实现财务自由"], "correct_answer": "B"}
{"id": "ai_di_sheng_P066-Q5", "person_id": "ai_di_sheng_P066", "birth": {"year": 1847, "month": 2, "day": 12, "hour": 23, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中，父母对其成长产生了何种影响？", "options": ["A. 父亲因生意失败导致家庭贫困，命主因此辍学打工", "B. 母亲亲自教导命主学习，在其被学校开除后提供了重要的教育支持", "C. 父母双亡较早，命主由亲戚抚养长大，缺乏家庭温暖", "D. 父亲是科学家，为命主提供了专业指导，推动其进入研究领域", "E. 母亲反对命主从事发明工作，父子关系因此紧张"], "correct_answer": "B"}
{"id": "niu_dun_P067-Q1", "person_id": "niu_dun_P067", "birth": {"year": 1642, "month": 12, "day": 25, "hour": 23, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20–30岁期间（1661年–1671年），学业方面有何重要突破？", "options": ["A. 在剑桥大学因贫困辍学，转而从事体力劳动", "B. 完成微积分基础研究，并初步构想万有引力定律", "C. 因与导师关系恶化，未能完成任何学术成果", "D. 被推荐担任卢卡斯数学教授职位，但因健康问题放弃", "E. 发表了代表作品，一举成名"], "correct_answer": "B"}
{"id": "niu_dun_P067-Q2", "person_id": "niu_dun_P067", "birth": {"year": 1642, "month": 12, "day": 25, "hour": 23, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–50岁期间（1681年–1691年），事业上经历了何种重大事件？", "options": ["A. 因假币犯罪被革职查办，失去皇家铸币厂职位", "B. 出版奠定经典力学基础的重要书籍，声名鹊起", "C. 因精神压力过大，彻底退出学术界，隐居乡下", "D. 与某位科学家争论后，被迫辞去皇家学会会长职务", "E. 在伦敦遭遇严重财务危机，生活陷入窘境"], "correct_answer": "B"}
{"id": "niu_dun_P067-Q3", "person_id": "niu_dun_P067", "birth": {"year": 1642, "month": 12, "day": 25, "hour": 23, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60–70岁期间（1701年–1711年），财富状况如何变化？", "options": ["A. 因投资失败，晚年生活拮据，依赖亲友接济", "B. 升任皇家铸币厂厂长，年薪升至2000英镑，积累可观财富", "C. 被指控贪污公款，导致财产被没收，名声受损", "D. 晚年沉迷赌博，耗尽所有积蓄，生活困苦", "E. 突然中彩票，一夜暴富，改变经济状况"], "correct_answer": "B"}
{"id": "niu_dun_P067-Q4", "person_id": "niu_dun_P067", "birth": {"year": 1642, "month": 12, "day": 25, "hour": 23, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70–80岁期间（1711年–1721年），健康状况如何？", "options": ["A. 身体强壮，继续保持高强度工作，无明显疾病", "B. 饱受痛风、肾结石等疾病困扰，但仍坚持完成部分研究", "C. 因长期失眠导致精神崩溃，完全丧失工作能力", "D. 在一次意外事故中受伤，从此瘫痪无法行动", "E. 被诊断出罕见传染病，生命垂危"], "correct_answer": "B"}
{"id": "niu_dun_P067-Q5", "person_id": "niu_dun_P067", "birth": {"year": 1642, "month": 12, "day": 25, "hour": 23, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主与其母亲的关系，在哪一年发生了关键转折？", "options": ["A. 1642年，命主出生时，母亲改嫁，导致母子关系疏远", "B. 1653年，母亲回归家庭，但命主已形成孤僻性格，关系冷淡", "C. 1679年，母亲去世，对命主情感造成巨大冲击", "D. 1680年，命主与母亲复合，关系逐渐改善", "E. 1700年，命主与母亲共同生活，修复了多年来的隔阂"], "correct_answer": "C"}
{"id": "wang_shou_ren_P068-Q1", "person_id": "wang_shou_ren_P068", "birth": {"year": 1472, "month": 10, "day": 31, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20岁时，感情生活发生了何种重要变化？", "options": ["A. 与某位交往对象订婚，但因家族反对未能成婚", "B. 正式迎娶配偶，婚后感情和睦，并育有一子", "C. 因学业繁忙推迟婚期，专注于科举备考", "D. 遭遇初恋对象离世，终身未再提及此事", "E. 与某位交往对象分手，后多年单身"], "correct_answer": "B"}
{"id": "wang_shou_ren_P068-Q2", "person_id": "wang_shou_ren_P068", "birth": {"year": 1472, "month": 10, "day": 31, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄27岁至33岁期间，事业上经历了何种转折？", "options": ["A. 考中进士后被授予刑部主事职位，仕途顺利起步", "B. 因得罪权贵被贬谪至偏远地区，仕途陷入低谷", "C. 辞官归隐，专注于讲学和著述，声名大噪", "D. 参与某场重要军事行动，获得朝廷嘉奖", "E. 因病辞官，长期休养，未能参与政事"], "correct_answer": "A"}
{"id": "wang_shou_ren_P068-Q3", "person_id": "wang_shou_ren_P068", "birth": {"year": 1472, "month": 10, "day": 31, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄48岁时，健康状况如何？", "options": ["A. 因长期奔波劳累患上严重肺疾，病情逐渐恶化", "B. 在某次军事行动中负伤，身体恢复缓慢", "C. 因饮食不当感染急性疾病，但很快痊愈", "D. 因精神压力过大出现短暂失明，后恢复正常", "E. 健康状况良好，无明显病症"], "correct_answer": "A"}
{"id": "wang_shou_ren_P068-Q4", "person_id": "wang_shou_ren_P068", "birth": {"year": 1472, "month": 10, "day": 31, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50岁时，家庭经济状况如何？", "options": ["A. 因仕途收入稳定，家境富裕，购置了大量田产", "B. 晚年辞官后生活简朴，依靠家族根基维持基本生活", "C. 因投资失败导致家财散尽，生活陷入困境", "D. 收到某位弟子赠送的巨额资助，家境突飞猛进", "E. 因战乱失去大部分财产，被迫迁居他乡"], "correct_answer": "B"}
{"id": "wang_shou_ren_P068-Q5", "person_id": "wang_shou_ren_P068", "birth": {"year": 1472, "month": 10, "day": 31, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄55岁时，子女教育方面有何重要事件？", "options": ["A. 长子被立为继承人，受到家族高度重视", "B. 长子参加科举考试，虽未中第但展现出卓越才华", "C. 长子因病早逝，命主悲痛欲绝", "D. 长子与某位贵族联姻，家族地位大幅提升", "E. 长子因叛逆性格与命主发生激烈冲突，关系恶化"], "correct_answer": "B"}
{"id": "wang_an_shi_P069-Q1", "person_id": "wang_an_shi_P069", "birth": {"year": 1021, "month": 12, "day": 18, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键事件是什么？", "options": ["A. 在地方担任重要职务并因水利工程获得赞誉", "B. 被任命为宰相并开始推行大规模改革", "C. 因政绩平庸被降职调离岗位", "D. 放弃仕途选择归隐田园专注学术", "E. 在科举考试中屡次落榜"], "correct_answer": "A"}
{"id": "wang_an_shi_P069-Q2", "person_id": "wang_an_shi_P069", "birth": {"year": 1021, "month": 12, "day": 18, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，健康状况如何变化？", "options": ["A. 因长期劳累导致精神压力过大，身体逐渐衰弱", "B. 患上严重眼疾和风湿病，几乎无法正常生活", "C. 身体强健，能够胜任繁重政务工作", "D. 在一次意外事故中受伤，但很快恢复", "E. 因服用药物中毒而引发慢性疾病"], "correct_answer": "A"}
{"id": "wang_an_shi_P069-Q3", "person_id": "wang_an_shi_P069", "birth": {"year": 1021, "month": 12, "day": 18, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间，家庭生活经历了什么重大变故？", "options": ["A. 配偶和长子相继离世，家庭陷入低谷", "B. 第二段婚姻带来新的幸福与支持", "C. 子女全部成家立业，家庭和睦美满", "D. 家庭田产大幅增值，经济状况显著改善", "E. 与兄弟关系破裂，导致家族内部纷争"], "correct_answer": "A"}
{"id": "wang_an_shi_P069-Q4", "person_id": "wang_an_shi_P069", "birth": {"year": 1021, "month": 12, "day": 18, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在晚年（虚龄60岁以上）的生活状态如何？", "options": ["A. 辞官归隐后专注于文学创作和学术研究", "B. 继续担任高官并在政坛发挥重要作用", "C. 因财富积累过多引发家族内部矛盾", "D. 旅居海外并参与文化交流活动", "E. 成为宗教信徒并致力于慈善事业"], "correct_answer": "A"}
{"id": "wang_an_shi_P069-Q5", "person_id": "wang_an_shi_P069", "birth": {"year": 1021, "month": 12, "day": 18, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在推行某项重要政策期间，事业遭遇了何种挑战？", "options": ["A. 政策受到广泛反对，引发巨大争议", "B. 政策获得一致认可，迅速在全国推广", "C. 因资金不足导致政策实施被迫中断", "D. 被指控贪污腐败，面临法律调查", "E. 因自然灾害频发，政策效果大打折扣"], "correct_answer": "A"}
{"id": "qiong_yao_P070-Q1", "person_id": "qiong_yao_P070", "birth": {"year": 1938, "month": 4, "day": 20, "hour": 2, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄24-33岁期间，感情生活发生了什么重要变化？", "options": ["A. 与第一段婚姻对象分居但未离婚，关系紧张", "B. 与第一段婚姻对象正式离婚，独自抚养子女", "C. 与某位文学出版商发展出深厚感情并迅速结婚", "D. 遇到一位重要伴侣，但因对方已婚而未能公开关系", "E. 一直单身，专注于事业发展"], "correct_answer": "B"}
{"id": "qiong_yao_P070-Q2", "person_id": "qiong_yao_P070", "birth": {"year": 1938, "month": 4, "day": 20, "hour": 2, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄36-45岁期间，事业上取得了哪些显著成就？", "options": ["A. 出版首部代表作品，但反响平平，未获广泛关注", "B. 多部作品被改编为影视作品，奠定了“琼瑶式浪漫”风格", "C. 成立个人影视公司，但因经营不善导致亏损", "D. 因经济压力暂停创作，转而从事其他行业", "E. 在大陆市场推出现象级电视剧，获得巨大成功"], "correct_answer": "B"}
{"id": "qiong_yao_P070-Q3", "person_id": "qiong_yao_P070", "birth": {"year": 1938, "month": 4, "day": 20, "hour": 2, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间，家庭关系经历了怎样的变化？", "options": ["A. 与继子女关系恶化，因财产分配产生矛盾", "B. 与第二段婚姻对象结婚，家庭表面和睦但内部复杂", "C. 与子女关系破裂，长期断绝往来", "D. 家庭成员因医疗决策产生分歧，矛盾公开化", "E. 家庭关系融洽，无任何重大冲突"], "correct_answer": "B"}
{"id": "qiong_yao_P070-Q4", "person_id": "qiong_yao_P070", "birth": {"year": 1938, "month": 4, "day": 20, "hour": 2, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄65-75岁期间，健康或生命观方面有何重要表态？", "options": ["A. 因自身健康问题住院，引发社会关注", "B. 公开表达对“尊严死”的支持，并发布相关遗嘱", "C. 因过度劳累导致严重疾病，需长期疗养", "D. 积极参与公益活动，呼吁关注老年人健康", "E. 隐居生活，完全退出公众视野"], "correct_answer": "B"}
{"id": "qiong_yao_P070-Q5", "person_id": "qiong_yao_P070", "birth": {"year": 1938, "month": 4, "day": 20, "hour": 2, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在财富积累方面的转折点出现在哪个年龄段？", "options": ["A. 虚龄20-30岁，因家庭经济压力负债累累", "B. 虚龄30-40岁，因某部代表作品畅销开始积累财富", "C. 虚龄40-50岁，因成立影视公司获得巨额收益", "D. 虚龄50-60岁，因旧作翻拍持续获得版权收益", "E. 虚龄60-70岁，因投资失败导致财富大幅缩水"], "correct_answer": "C"}
{"id": "ke_er_P072-Q1", "person_id": "ke_er_P072", "birth": {"year": 1930, "month": 3, "day": 24, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄29–39岁期间（1958–1968年），事业方面的重要事件是什么？", "options": ["A. 因经济危机失去工作机会，转而从事农业相关行业", "B. 成为某州的行政长官，并以此奠定政治生涯的基础", "C. 在党派内部因重大丑闻被开除，事业陷入低谷", "D. 被任命为总理，开启长达十余年的执政生涯", "E. 专注于学术研究，发表了一本代表作品"], "correct_answer": "B"}
{"id": "ke_er_P072-Q2", "person_id": "ke_er_P072", "birth": {"year": 1930, "month": 3, "day": 24, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄42岁（1971年）左右，健康方面可能遭遇的情况是？", "options": ["A. 因车祸导致腿部骨折，行动不便数月", "B. 遭遇轻微中风，但恢复良好，未留下后遗症", "C. 被诊断出患有严重的心脏病，需长期服药控制", "D. 因过度劳累引发胃溃疡，住院治疗两周", "E. 完全健康，没有任何疾病记录"], "correct_answer": "D"}
{"id": "ke_er_P072-Q3", "person_id": "ke_er_P072", "birth": {"year": 1930, "month": 3, "day": 24, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄52岁（1982年）时，财富方面的显著变化可能是？", "options": ["A. 因投资失败损失大量积蓄，负债累累", "B. 通过合法途径获得固定高薪收入，并积累可观资产", "C. 卷入非法交易被罚款，导致财务状况恶化", "D. 中彩票获得巨额奖金，一夜暴富", "E. 继承家族遗产，成为当地知名富豪"], "correct_answer": "B"}
{"id": "ke_er_P072-Q4", "person_id": "ke_er_P072", "birth": {"year": 1930, "month": 3, "day": 24, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄71岁（2001年）时，感情生活中的重要事件是什么？", "options": ["A. 与伴侣结婚，开始一段新的感情旅程", "B. 配偶因长期疾病选择结束生命，对命主造成巨大打击", "C. 与子女关系破裂，家庭矛盾公开化", "D. 因性格不合与配偶分居，但未正式离婚", "E. 与多位交往对象保持亲密关系，但未确定婚姻状态"], "correct_answer": "B"}
{"id": "ke_er_P072-Q5", "person_id": "ke_er_P072", "birth": {"year": 1930, "month": 3, "day": 24, "hour": 6, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄78岁（2008年）时，健康方面可能出现的重大问题是什么？", "options": ["A. 因意外跌倒导致髋关节骨折，需手术治疗", "B. 首次中风，影响语言能力和行动能力", "C. 被诊断出晚期癌症，接受化疗治疗", "D. 因肺炎住院，病情一度危急但最终康复", "E. 完全健康，继续保持活跃的生活方式"], "correct_answer": "B"}
{"id": "ji_xiao_lan_P074-Q1", "person_id": "ji_xiao_lan_P074", "birth": {"year": 1724, "month": 8, "day": 3, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键事件是什么？", "options": ["A. 考中进士并进入翰林院任职", "B. 因“盐政案”被革职流放新疆伊犁", "C. 担任《四库全书》总纂官并完成编撰工作", "D. 家境贫寒，专注于读书备考未取得进展", "E. 投身商界，积累财富后转向仕途"], "correct_answer": "A"}
{"id": "ji_xiao_lan_P074-Q2", "person_id": "ji_xiao_lan_P074", "birth": {"year": 1724, "month": 8, "day": 3, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在45-50岁期间（乾隆三十八年至四十年），经济状况如何变化？", "options": ["A. 因流放新疆，家产被查抄，财富大幅缩水", "B. 担任《四库全书》总纂官，收入显著增加并积累大量藏书", "C. 投资失败，导致家境陷入困境", "D. 因健康问题无法继续工作，依靠亲友资助生活", "E. 退休后靠子女赡养，生活较为拮据"], "correct_answer": "B"}
{"id": "ji_xiao_lan_P074-Q3", "person_id": "ji_xiao_lan_P074", "birth": {"year": 1724, "month": 8, "day": 3, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在60-70岁期间（嘉庆年间），健康方面的主要问题是什么？", "options": ["A. 因长期劳累患严重眼疾，视力逐渐衰退", "B. 流放期间染上风寒，晚年身体虚弱", "C. 突发中风导致瘫痪，生活无法自理", "D. 年轻时遗留的旧疾复发，但通过调理完全康复", "E. 因饮食不当引发肠胃疾病，需长期调养"], "correct_answer": "A"}
{"id": "ji_xiao_lan_P074-Q4", "person_id": "ji_xiao_lan_P074", "birth": {"year": 1724, "month": 8, "day": 3, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主与第一段婚姻中的伴侣感情如何？", "options": ["A. 因性格不合分居多年，最终离婚", "B. 婚姻和睦，伴侣独自支撑家庭度过命主流放时期", "C. 配偶早逝，命主再婚后与新伴侣育有多名子女", "D. 婚姻初期感情深厚，但因经济问题关系恶化", "E. 命主常年在外奔波，夫妻关系冷淡"], "correct_answer": "B"}
{"id": "ji_xiao_lan_P074-Q5", "person_id": "ji_xiao_lan_P074", "birth": {"year": 1724, "month": 8, "day": 3, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在75-80岁期间（嘉庆年间），学术创作的主要成就为何？", "options": ["A. 编撰《阅微草堂笔记》，成为清代文学重要作品之一", "B. 撰写一部关于医学的代表作品，广受赞誉", "C. 因健康问题放弃写作，转而教授弟子", "D. 完成一部历史著作，但未能出版", "E. 整理家族史，撰写一部关于祖先的传记"], "correct_answer": "A"}
{"id": "luo_si_fu_P075-Q1", "person_id": "luo_si_fu_P075", "birth": {"year": 1882, "month": 1, "day": 31, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间的感情生活如何？", "options": ["A. 与某位远房亲戚结婚，并育有多个子女", "B. 与一位秘书发展出婚外恋情，导致婚姻关系恶化", "C. 一直单身，专注于事业和学业", "D. 与多位女性保持亲密关系，但未正式结婚", "E. 因家庭压力被迫与某位富家女子结婚"], "correct_answer": "B"}
{"id": "luo_si_fu_P075-Q2", "person_id": "luo_si_fu_P075", "birth": {"year": 1882, "month": 1, "day": 31, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的重要事件是什么？", "options": ["A. 在1920年代因投资失败而面临严重的财务危机", "B. 出生于富裕家庭，父亲去世后继承巨额遗产", "C. 在担任公职期间通过贪腐积累大量财富", "D. 在1930年代因经济大萧条而破产", "E. 靠妻子的遗产解决了财务问题，晚年生活无忧"], "correct_answer": "B"}
{"id": "luo_si_fu_P075-Q3", "person_id": "luo_si_fu_P075", "birth": {"year": 1882, "month": 1, "day": 31, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中的关键事件是什么？", "options": ["A. 父亲在其成年后去世，留下巨额遗产支持其事业发展", "B. 母亲长期干预其婚姻生活，试图说服其离婚", "C. 某位兄弟姐妹因意外早逝，对其造成重大打击", "D. 某位子女在战争中牺牲，对其晚年生活影响深远", "E. 与父母关系疏远，成年后几乎不再联系"], "correct_answer": "B"}
{"id": "luo_si_fu_P075-Q4", "person_id": "luo_si_fu_P075", "birth": {"year": 1882, "month": 1, "day": 31, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在事业方面的重大转折点发生在哪个阶段？", "options": ["A. 虚龄28岁时首次当选为州议员，开启政治生涯", "B. 虚龄35岁时因健康问题被迫退出政坛", "C. 虚龄40岁时因推行某项政策而遭到公众强烈反对", "D. 虚龄50岁时连任国家最高领导职位，实施重要改革", "E. 虚龄60岁时因某次重大危机被迫辞职"], "correct_answer": "D"}
{"id": "luo_si_fu_P075-Q5", "person_id": "luo_si_fu_P075", "birth": {"year": 1882, "month": 1, "day": 31, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重大事件是什么？", "options": ["A. 虚龄30岁时因感染某种疾病导致双腿瘫痪", "B. 虚龄40岁时因高血压突发脑溢血去世", "C. 虚龄35岁时因心脏病接受手术治疗", "D. 虚龄55岁时因康复治疗完全恢复行走能力", "E. 虚龄25岁时因意外事故失去一只手臂"], "correct_answer": "A"}
{"id": "lao_bu_shen_P076-Q1", "person_id": "lao_bu_shen_P076", "birth": {"year": 1924, "month": 6, "day": 12, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄25–35岁期间的事业关键事件是什么？", "options": ["A. 在某国际组织中担任重要职务，但因政策分歧被迫辞职。", "B. 作为驻外代表，在东方大国建立初步外交关系，为后续合作奠定基础。", "C. 担任一家跨国能源公司的高管，积累了巨额财富。", "D. 因一次飞行事故导致身体严重受损，无法继续从事高风险职业。", "E. 在政坛崭露头角，成为州级议会中最年轻的议员之一。"], "correct_answer": "B"}
{"id": "lao_bu_shen_P076-Q2", "person_id": "lao_bu_shen_P076", "birth": {"year": 1924, "month": 6, "day": 12, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–50岁期间的婚姻状态如何？", "options": ["A. 第一段婚姻因性格不合而结束，随后与一位年轻女性结婚。", "B. 与配偶感情深厚，共同经历了家庭的重大变故，如子女健康问题。", "C. 配偶提出分居，命主在此期间专注于事业发展。", "D. 因工作压力过大，婚姻关系一度紧张，但最终和解。", "E. 在此期间未有婚姻记录，保持单身状态。"], "correct_answer": "B"}
{"id": "lao_bu_shen_P076-Q3", "person_id": "lao_bu_shen_P076", "birth": {"year": 1924, "month": 6, "day": 12, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60–70岁期间的财富状况如何变化？", "options": ["A. 因投资失误导致家族资产大幅缩水，负债累累。", "B. 通过金融领域的多元化投资，使家族净资产突破2000万美元大关。", "C. 将家族企业出售给竞争对手，获得一笔巨额现金补偿。", "D. 在担任某个高级职位期间，个人财富显著增长，但因税务问题被调查。", "E. 家族财富基本停滞，未有明显增长或损失。"], "correct_answer": "B"}
{"id": "lao_bu_shen_P076-Q4", "person_id": "lao_bu_shen_P076", "birth": {"year": 1924, "month": 6, "day": 12, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄75–85岁期间的健康状况如何？", "options": ["A. 因突发心脏病住院治疗，此后需长期服用药物维持生命。", "B. 多次因支气管炎引发并发症，但均成功康复，直至晚年才出现严重感染。", "C. 在一次公开活动中意外摔倒，导致行动能力受限，需依赖轮椅生活。", "D. 被诊断出患有罕见疾病，花费大量资金进行海外治疗。", "E. 健康状况良好，仅偶尔接受常规体检，无重大疾病记录。"], "correct_answer": "B"}
{"id": "lao_bu_shen_P076-Q5", "person_id": "lao_bu_shen_P076", "birth": {"year": 1924, "month": 6, "day": 12, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄80–90岁期间的家庭关系如何？", "options": ["A. 与长子的关系因政治立场不同而恶化，多年未有往来。", "B. 在伴侣去世后，与子女及孙辈关系更加紧密，经常团聚。", "C. 因财产分配问题与家人产生矛盾，甚至诉诸法律解决。", "D. 子女忙于自身事业，命主长期独居，缺乏陪伴。", "E. 与次子共同创立了一项慈善基金，用于支持教育事业。"], "correct_answer": "B"}
{"id": "nie_er_P077-Q1", "person_id": "nie_er_P077", "birth": {"year": 1912, "month": 2, "day": 15, "hour": 12, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-23岁期间，事业发展的关键事件是什么？", "options": ["A. 在家乡开设一家杂货店，试图改善家庭经济状况", "B. 因创作《大路歌》等著名歌曲而声名鹊起，并进入百代唱片公司担任音乐编辑", "C. 投身于某场重要革命，成为核心领导者之一", "D. 因健康问题被迫中断事业，长期休养", "E. 与某位艺术伙伴合作完成一部代表作品，但未获广泛认可"], "correct_answer": "B"}
{"id": "nie_er_P077-Q2", "person_id": "nie_er_P077", "birth": {"year": 1912, "month": 2, "day": 15, "hour": 12, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主在感情生活方面的重要事件发生在哪个年龄区间？", "options": ["A. 虚龄18-20岁，与一位交往对象订婚，但因家庭反对未能成婚", "B. 虚龄21-23岁，与志同道合的友人建立深厚友谊，但未涉及恋爱关系", "C. 虚龄24-26岁，经历第一段婚姻，但因性格不合而分居", "D. 虚龄19-21岁，与多位异性保持亲密关系，但未正式确立关系", "E. 虚龄22-24岁，因专注于事业而选择单身，拒绝所有感情邀约"], "correct_answer": "B"}
{"id": "nie_er_P077-Q3", "person_id": "nie_er_P077", "birth": {"year": 1912, "month": 2, "day": 15, "hour": 12, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的重大转折点出现在哪一年？", "options": ["A. 1930年，因参与学生运动被学校开除，失去经济来源", "B. 1934年，进入百代唱片公司后，收入有所增加，但仍坚持将大部分时间用于创作具有社会意义的作品", "C. 1932年，因投资失败导致家庭经济再次陷入困境", "D. 1935年，因某部代表作品的成功获得巨额奖金，彻底改变经济状况", "E. 1928年，通过经营小杂货店成功积累第一笔财富"], "correct_answer": "B"}
{"id": "nie_er_P077-Q4", "person_id": "nie_er_P077", "birth": {"year": 1912, "month": 2, "day": 15, "hour": 12, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重要事件发生在哪一年？", "options": ["A. 1933年，因长期高强度创作导致严重胃病，需长期治疗", "B. 1935年，因意外溺水身亡，年仅23岁", "C. 1930年，因营养不良导致身体虚弱，无法正常工作", "D. 1932年，因过度劳累引发心脏疾病，需静养半年", "E. 1929年，因感染某类传染病住院数月，险些丧命"], "correct_answer": "B"}
{"id": "nie_er_P077-Q5", "person_id": "nie_er_P077", "birth": {"year": 1912, "month": 2, "day": 15, "hour": 12, "minute": 30}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中的重大事件发生在哪个年龄区间？", "options": ["A. 虚龄15-17岁，父亲去世，家庭失去主要经济支柱", "B. 虚龄18-20岁，与母亲发生激烈争执，导致关系紧张", "C. 虚龄21-23岁，与兄弟姐妹因财产分配问题产生矛盾", "D. 虚龄24-26岁，母亲因病去世，对命主造成巨大打击", "E. 虚龄19-21岁，与一位亲人断绝往来，原因不明"], "correct_answer": "A"}
{"id": "ken_ni_di_P078-Q1", "person_id": "ken_ni_di_P078", "birth": {"year": 1917, "month": 5, "day": 29, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，感情生活的主要状态是什么？", "options": ["A. 与某位女性交往密切，但因外界压力而被迫分开", "B. 一直单身，专注于事业和学业发展", "C. 与多位女性保持亲密关系，但未正式结婚", "D. 与一位显赫家族的女性结婚，成为社会焦点", "E. 与某位知名艺术家传有暧昧关系"], "correct_answer": "A"}
{"id": "ken_ni_di_P078-Q2", "person_id": "ken_ni_di_P078", "birth": {"year": 1917, "month": 5, "day": 29, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的重大转折点发生在哪个时间段？", "options": ["A. 虚龄25岁时，因家族企业破产导致经济拮据", "B. 虚龄30岁时，通过出版代表作品获得可观收入", "C. 虚龄35岁时，因投资失败损失大部分资产", "D. 虚龄40岁时，借助家族财富成功进入政坛", "E. 虚龄45岁时，因商业合作积累了巨额财富"], "correct_answer": "B"}
{"id": "ken_ni_di_P078-Q3", "person_id": "ken_ni_di_P078", "birth": {"year": 1917, "month": 5, "day": 29, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中经历的重大事件是什么？", "options": ["A. 虚龄27岁时，父亲因意外去世，家庭陷入困境", "B. 虚龄30岁时，兄长在战争中牺牲，家庭深受打击", "C. 虚龄35岁时，母亲因疾病去世，家庭失去支柱", "D. 虚龄40岁时，妹妹因空难离世，家人悲痛不已", "E. 虚龄45岁时，与配偶分居，家庭关系紧张"], "correct_answer": "B"}
{"id": "ken_ni_di_P078-Q4", "person_id": "ken_ni_di_P078", "birth": {"year": 1917, "month": 5, "day": 29, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在事业上的重要转折点出现在哪个年龄段？", "options": ["A. 虚龄28岁时，因军事表现优异被提拔为军官", "B. 虚龄36岁时，首次当选为州级议员，开启政治生涯", "C. 虚龄40岁时，竞选副总统失败，但提升了全国知名度", "D. 虚龄45岁时，因健康问题被迫退出政坛", "E. 虚龄50岁时，担任某重要职位，推动了国际和平进程"], "correct_answer": "C"}
{"id": "ken_ni_di_P078-Q5", "person_id": "ken_ni_di_P078", "birth": {"year": 1917, "month": 5, "day": 29, "hour": 0, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重要事件发生在哪个时间段？", "options": ["A. 虚龄10岁时，因感染严重传染病差点丧命", "B. 虚龄35岁时，因背部手术一度无法正常工作", "C. 虚龄40岁时，确诊患有某种慢性疾病，需长期服药", "D. 虚龄45岁时，因突发心脏病接受紧急治疗", "E. 虚龄50岁时，因意外事故导致身体残疾"], "correct_answer": "C"}
{"id": "hu_die_P079-Q1", "person_id": "hu_die_P079", "birth": {"year": 1903, "month": 3, "day": 26, "hour": 2, "minute": 20}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄26–35岁期间的事业发展如何？", "options": ["A. 因战乱被迫中断事业，转而从事农业劳动", "B. 主演中国第一部有声电影，并被封为“影后”", "C. 投身文学创作，出版多部代表作品", "D. 因健康问题退出影坛，转而经商", "E. 在此期间事业停滞，未取得显著成就"], "correct_answer": "B"}
{"id": "hu_die_P079-Q2", "person_id": "hu_die_P079", "birth": {"year": 1903, "month": 3, "day": 26, "hour": 2, "minute": 20}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄40–50岁期间的婚姻状态如何？", "options": ["A. 与第一段婚姻对象离婚，开始独自生活", "B. 与伴侣共同迁徙多地，感情经历战火考验", "C. 再婚并与第二任伴侣育有一子", "D. 独自抚养子女成长，未再婚", "E. 与伴侣分居多年，最终复合"], "correct_answer": "D"}
{"id": "hu_die_P079-Q3", "person_id": "hu_die_P079", "birth": {"year": 1903, "month": 3, "day": 26, "hour": 2, "minute": 20}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄55–65岁期间的财富状况如何？", "options": ["A. 因投资失败导致财产大幅缩水", "B. 在香港继续出演电影，积累稳定财富", "C. 靠早年积蓄和子女赡养维持生活", "D. 因战乱损失所有财产，生活陷入困境", "E. 获得巨额遗产，成为当地知名富豪"], "correct_answer": "B"}
{"id": "hu_die_P079-Q4", "person_id": "hu_die_P079", "birth": {"year": 1903, "month": 3, "day": 26, "hour": 2, "minute": 20}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄70–80岁期间的健康状况如何？", "options": ["A. 因突发意外导致身体严重受损", "B. 患心脏病及其他老年慢性病，但仍保持乐观心态", "C. 完全恢复健康，频繁参与公益活动", "D. 因长期劳累引发严重精神疾病", "E. 健康状况极佳，无任何明显疾病"], "correct_answer": "B"}
{"id": "hu_die_P079-Q5", "person_id": "hu_die_P079", "birth": {"year": 1903, "month": 3, "day": 26, "hour": 2, "minute": 20}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄20–30岁期间的感情生活如何？", "options": ["A. 与一位伴侣结婚并育有一子", "B. 与交往对象因性格不合分手，未步入婚姻", "C. 一直单身，专注于事业", "D. 与多位伴侣保持亲密关系，但未正式结婚", "E. 因家庭反对被迫结束恋情"], "correct_answer": "B"}
{"id": "ai_sen_hao_wei_er_P080-Q1", "person_id": "ai_sen_hao_wei_er_P080", "birth": {"year": 1890, "month": 10, "day": 14, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄22-23岁时的重要感情事件是什么？", "options": ["A. 与伴侣结婚并育有一子", "B. 因军旅生活与伴侣分居，但感情稳定", "C. 长子因疾病早逝，夫妻关系受到重大打击", "D. 与伴侣相识并订婚，但未正式结婚", "E. 感情生活平淡，专注于事业发展"], "correct_answer": "D"}
{"id": "ai_sen_hao_wei_er_P080-Q2", "person_id": "ai_sen_hao_wei_er_P080", "birth": {"year": 1890, "month": 10, "day": 14, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在47-48岁时的财富状况如何？", "options": ["A. 因出版代表作品获得丰厚收入，财务状况显著改善", "B. 投资失败导致经济拮据，需依赖亲友支持", "C. 政府薪资为主要收入来源，但无显著财富积累", "D. 因健康问题花费巨额医疗费用，财务压力增大", "E. 继承家族遗产，成为当地知名富豪"], "correct_answer": "A"}
{"id": "ai_sen_hao_wei_er_P080-Q3", "person_id": "ai_sen_hao_wei_er_P080", "birth": {"year": 1890, "month": 10, "day": 14, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在55岁时的健康状况发生了什么变化？", "options": ["A. 突发严重心脏病，经治疗后逐渐康复", "B. 被诊断出胃肠道疾病，需接受手术治疗", "C. 因长期劳累导致免疫力下降，频繁感冒", "D. 健康状况良好，积极参与高强度工作", "E. 因意外事故住院，但无生命危险"], "correct_answer": "A"}
{"id": "ai_sen_hao_wei_er_P080-Q4", "person_id": "ai_sen_hao_wei_er_P080", "birth": {"year": 1890, "month": 10, "day": 14, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在63岁时的事业状态如何？", "options": ["A. 卸任重要职位，专注于写作和公共事务", "B. 被任命为国际组织负责人，影响力进一步扩大", "C. 因健康原因被迫退出职场，过上隐居生活", "D. 创立新事业，获得广泛认可和支持", "E. 参与某场重要革命，成为历史关键人物"], "correct_answer": "A"}
{"id": "ai_sen_hao_wei_er_P080-Q5", "person_id": "ai_sen_hao_wei_er_P080", "birth": {"year": 1890, "month": 10, "day": 14, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在70岁时的家庭生活发生了什么重要变化？", "options": ["A. 次子因意外去世，家庭陷入悲痛", "B. 父亲去世，对命主情感造成深远影响", "C. 母亲去世，促使命主重新审视家庭关系", "D. 伴侣因病去世，命主独自生活", "E. 家庭成员团聚，庆祝命主寿辰"], "correct_answer": "B"}
{"id": "ying_yi_li_sha_bai_nv_wang_P082-Q1", "person_id": "ying_yi_li_sha_bai_nv_wang_P082", "birth": {"year": 1930, "month": 8, "day": 21, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄25岁时，事业方面发生了什么重大事件？", "options": ["A. 开始担任某重要组织的代表，并参与国际外交活动", "B. 继承家族事业，并正式成为国家元首", "C. 因健康问题暂时退出公众视野，由他人代为履行职责", "D. 成为首位女性军事成员，接受驾驶和机械维修训练", "E. 创立一项慈善基金，用于支持教育和医疗事业"], "correct_answer": "B"}
{"id": "ying_yi_li_sha_bai_nv_wang_P082-Q2", "person_id": "ying_yi_li_sha_bai_nv_wang_P082", "birth": {"year": 1930, "month": 8, "day": 21, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，家庭方面的重要事件是什么？", "options": ["A. 第二个孩子出生，家庭规模进一步扩大", "B. 配偶因健康问题长期住院，家庭生活受到一定影响", "C. 最年长的孩子结婚，标志着下一代的成长", "D. 与配偶分居，感情关系出现裂痕", "E. 家庭遭遇重大经济危机，导致财富缩水"], "correct_answer": "C"}
{"id": "ying_yi_li_sha_bai_nv_wang_P082-Q3", "person_id": "ying_yi_li_sha_bai_nv_wang_P082", "birth": {"year": 1930, "month": 8, "day": 21, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄70岁时，健康方面可能遭遇了以下哪种情况？", "options": ["A. 因骑马时遭遇袭击而受伤，但未危及生命", "B. 感染一种常见病毒性疾病，症状轻微且迅速恢复", "C. 因肠胃炎住院治疗，引发外界对健康的担忧", "D. 在冬季因感冒缺席重要活动，健康状况开始受关注", "E. 因身体不适取消多项公务活动，并首次入院检查"], "correct_answer": "D"}
{"id": "ying_yi_li_sha_bai_nv_wang_P082-Q4", "person_id": "ying_yi_li_sha_bai_nv_wang_P082", "birth": {"year": 1930, "month": 8, "day": 21, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄85岁时，财富方面发生了什么变化？", "options": ["A. 开始主动缴纳个人所得税，以回应公众对财政透明化的呼声", "B. 净资产达到约3.6亿英镑，主要来源于不动产和投资收益", "C. 因全球经济变化导致私人资产大幅缩水，但仍保持稳定收入来源", "D. 将部分遗产捐赠给慈善机构，以支持社会公益事业", "E. 政府拨款减少，被迫削减日常开支以维持生活质量"], "correct_answer": "B"}
{"id": "ying_yi_li_sha_bai_nv_wang_P082-Q5", "person_id": "ying_yi_li_sha_bai_nv_wang_P082", "birth": {"year": 1930, "month": 8, "day": 21, "hour": 10, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄90岁时，感情方面经历了什么重大事件？", "options": ["A. 配偶因病去世，感情世界遭受沉重打击", "B. 与伴侣庆祝结婚70周年，象征着长久的感情基础", "C. 公开声明表达了对伴侣的感激之情，称其为“力量和支柱”", "D. 因家庭内部矛盾与子女关系紧张，感情生活陷入低谷", "E. 与伴侣分居多年后复合，感情关系重新升温"], "correct_answer": "A"}
{"id": "ying_ge_li_bao_man_P083-Q1", "person_id": "ying_ge_li_bao_man_P083", "birth": {"year": 1915, "month": 8, "day": 29, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20–30岁期间，事业发展的关键事件是什么？", "options": ["A. 因出演某部国际知名电影而获得巨额片酬，但随后被封杀。", "B. 在虚龄24岁时因一部经典爱情电影奠定国际影星地位，并获得稳定收入。", "C. 虚龄27岁时因健康问题被迫退出演艺圈，事业停滞多年。", "D. 虚龄29岁时因与导演合作引发争议，导致事业彻底中断。", "E. 在虚龄22岁时因家庭变故放弃事业，专注于子女教育。"], "correct_answer": "B"}
{"id": "ying_ge_li_bao_man_P083-Q2", "person_id": "ying_ge_li_bao_man_P083", "birth": {"year": 1915, "month": 8, "day": 29, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在婚姻方面的重大转折发生在哪一年？", "options": ["A. 1937年，命主与第一段婚姻伴侣结婚并育有一女，生活平静。", "B. 1949年，命主与某位导演相识后离婚，舆论对其造成巨大压力。", "C. 1957年，命主与第二段婚姻伴侣分居，但正式离婚手续拖延至晚年。", "D. 1959年，命主与第三段婚姻伴侣结婚，但婚姻仅维持了16年。", "E. 1975年，命主与最后一段婚姻伴侣离婚后选择独居，未再婚。"], "correct_answer": "B"}
{"id": "ying_ge_li_bao_man_P083-Q3", "person_id": "ying_ge_li_bao_man_P083", "birth": {"year": 1915, "month": 8, "day": 29, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重要事件发生在哪个年龄段？", "options": ["A. 虚龄45岁时首次确诊恶性肿瘤，但因治疗得当完全康复。", "B. 虚龄55岁时因乳腺癌接受手术，病情一度得到控制。", "C. 虚龄62岁时癌症复发并扩散至全身，最终于67岁去世。", "D. 虚龄50岁时因突发心脏病住院，但未对生命构成威胁。", "E. 虚龄60岁时因长期劳累导致免疫力下降，感染严重疾病。"], "correct_answer": "C"}
{"id": "ying_ge_li_bao_man_P083-Q4", "person_id": "ying_ge_li_bao_man_P083", "birth": {"year": 1915, "month": 8, "day": 29, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富积累方面的高峰时期是哪一年？", "options": ["A. 1939年，因签约某国际电影公司获得首笔高额片酬1.2万美元。", "B. 1942年，凭借主演的经典战争电影片酬提升至5万美元以上。", "C. 1949年，因与某导演合作导致收入锐减，几乎失去经济来源。", "D. 1956年，凭借某部历史题材电影片酬恢复至50万美元以上。", "E. 1974年，因出演某悬疑电影再次获得奥斯卡奖项及高额奖金。"], "correct_answer": "D"}
{"id": "ying_ge_li_bao_man_P083-Q5", "person_id": "ying_ge_li_bao_man_P083", "birth": {"year": 1915, "month": 8, "day": 29, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中的重要事件发生在哪一阶段？", "options": ["A. 童年时期父母双亡，由姨妈抚养长大，亲情关系较为疏离。", "B. 虚龄20岁时父亲去世，成为孤儿，家族关系逐渐淡漠。", "C. 虚龄30岁时母亲去世多年后，命主与家族关系依然密切。", "D. 虚龄40岁时因与某段婚姻伴侣离婚，与子女关系短暂紧张。", "E. 晚年时期命主将遗产分配给子女，家族关系和睦圆满。"], "correct_answer": "A"}
{"id": "mao_dun_P085-Q1", "person_id": "mao_dun_P085", "birth": {"year": 1896, "month": 7, "day": 5, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键事件是什么？", "options": ["A. 在某文学刊物担任主编，推动新文学运动发展", "B. 因经济困难放弃文学创作，转而从事商业活动", "C. 创作了一部经典长篇小说，奠定文坛地位", "D. 参与某场重要革命，被迫流亡海外", "E. 加入某文化组织，但未取得显著成就"], "correct_answer": "A"}
{"id": "mao_dun_P085-Q2", "person_id": "mao_dun_P085", "birth": {"year": 1896, "month": 7, "day": 5, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，婚姻生活的主要状态是什么？", "options": ["A. 与配偶分居多年，感情逐渐疏远", "B. 夫妻感情稳定，共同经历战乱并相互扶持", "C. 配偶因健康问题早逝，命主陷入长期孤独", "D. 与配偶关系紧张，多次考虑离婚但未果", "E. 开始第二段婚姻，与新伴侣育有一子"], "correct_answer": "B"}
{"id": "mao_dun_P085-Q3", "person_id": "mao_dun_P085", "birth": {"year": 1896, "month": 7, "day": 5, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的重要转折点发生在哪个年龄段？", "options": ["A. 虚龄30岁时因投资失败导致经济困顿", "B. 虚龄50岁时因担任某公职收入显著增加", "C. 虚龄60岁时将积蓄捐赠用于设立文学奖项", "D. 虚龄40岁时因稿费收入骤增成为富人", "E. 虚龄70岁时因遗产继承获得巨额财富"], "correct_answer": "C"}
{"id": "mao_dun_P085-Q4", "person_id": "mao_dun_P085", "birth": {"year": 1896, "month": 7, "day": 5, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重大危机可能出现在哪个阶段？", "options": ["A. 虚龄20岁时因意外受伤住院数月", "B. 虚龄40岁时因战争环境恶化导致身体虚弱", "C. 虚龄60岁时突发严重心脏病，险些丧命", "D. 虚龄70岁时因长期劳累患上慢性疾病", "E. 虚龄80岁时因感染罕见病毒去世"], "correct_answer": "D"}
{"id": "mao_dun_P085-Q5", "person_id": "mao_dun_P085", "birth": {"year": 1896, "month": 7, "day": 5, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中，对其影响最大的亲属是谁？", "options": ["A. 父亲早逝，留下沉重的家庭经济负担", "B. 母亲重视教育，对命主的成长起到关键作用", "C. 兄弟姐妹因争夺财产与命主关系破裂", "D. 子女在晚年给予命主极大情感支持", "E. 配偶在中年时期因意见不合与命主分居"], "correct_answer": "B"}
{"id": "mo_zha_te_P086-Q1", "person_id": "mo_zha_te_P086", "birth": {"year": 1756, "month": 1, "day": 27, "hour": 12, "minute": 59}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键转折点是什么？", "options": ["A. 在维也纳担任宫廷乐师，获得稳定收入", "B. 辞去萨尔茨堡大主教宫廷职位，成为自由作曲家", "C. 因创作失败而陷入经济困境，被迫返回家乡", "D. 在巴黎巡演期间受到皇室青睐，被任命为御用作曲家", "E. 创作出一部代表作品，但未获当时社会认可"], "correct_answer": "B"}
{"id": "mo_zha_te_P086-Q2", "person_id": "mo_zha_te_P086", "birth": {"year": 1756, "month": 1, "day": 27, "hour": 12, "minute": 59}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30-40岁期间，婚姻与家庭生活的主要特征是什么？", "options": ["A. 与第一段恋情对象分居，后因经济问题复合", "B. 与伴侣结婚，初期感情深厚但面临经济困难", "C. 因健康问题导致夫妻关系恶化，最终离婚", "D. 与第二段恋情对象订婚，但未正式结婚", "E. 多次尝试组建家庭，但始终未能成功"], "correct_answer": "B"}
{"id": "mo_zha_te_P086-Q3", "person_id": "mo_zha_te_P086", "birth": {"year": 1756, "month": 1, "day": 27, "hour": 12, "minute": 59}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄35岁左右时，健康状况发生了什么变化？", "options": ["A. 因感染天花险些丧命，但最终康复", "B. 身体状况开始恶化，可能与过度劳累和压力有关", "C. 患上严重咽喉炎，影响了创作能力", "D. 因意外事故导致长期卧床，无法继续工作", "E. 接受手术治疗后完全康复，恢复创作活力"], "correct_answer": "B"}
{"id": "mo_zha_te_P086-Q4", "person_id": "mo_zha_te_P086", "birth": {"year": 1756, "month": 1, "day": 27, "hour": 12, "minute": 59}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄38-40岁期间，经济状况如何？", "options": ["A. 收入稳定，偿还了所有债务并开始储蓄", "B. 经济状况逐渐恶化，负债累累且需向朋友借钱度日", "C. 因某部代表作品的成功，获得一笔巨额财富", "D. 被维也纳皇室资助，摆脱了经济困境", "E. 投资失败，导致家庭生活陷入极度贫困"], "correct_answer": "B"}
{"id": "mo_zha_te_P086-Q5", "person_id": "mo_zha_te_P086", "birth": {"year": 1756, "month": 1, "day": 27, "hour": 12, "minute": 59}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄39岁时，事业上的重要成就或事件是什么？", "options": ["A. 完成了一部代表作品，但未完成即去世", "B. 首次公开演出，被誉为“神童”", "C. 因某场重要革命被迫中断创作", "D. 在布拉格首演了一部代表作品，获得巨大成功", "E. 被邀请担任维也纳皇家音乐学院院长"], "correct_answer": "A"}
{"id": "dong_hao_yun_P087-Q1", "person_id": "dong_hao_yun_P087", "birth": {"year": 1912, "month": 9, "day": 28, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间（1930年代初期），事业发展的关键事件是什么？", "options": ["A. 命主因投资失败损失大量资本，事业陷入低谷", "B. 命主通过租赁和购买小型船只积累初始资本，进入航运行业", "C. 命主与某知名国际公司合作，迅速扩张业务规模", "D. 命主因健康问题暂停事业发展，专注于家庭生活", "E. 命主在这一时期已经成立自己的航运公司，并开始独立运营"], "correct_answer": "B"}
{"id": "dong_hao_yun_P087-Q2", "person_id": "dong_hao_yun_P087", "birth": {"year": 1912, "month": 9, "day": 28, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间（1950年代-1960年代），财富增长的主要原因是？", "options": ["A. 命主通过股票市场获得巨额收益，成为金融界巨头", "B. 命主抓住战后经济复苏的机会，逐步发展为亚洲最大的航运公司之一", "C. 命主因债务危机被迫出售大部分资产，财富大幅缩水", "D. 命主在这一时期转向房地产投资，积累了大量财富", "E. 命主依靠家族遗产继承了一笔巨额资金"], "correct_answer": "B"}
{"id": "dong_hao_yun_P087-Q3", "person_id": "dong_hao_yun_P087", "birth": {"year": 1912, "month": 9, "day": 28, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60-70岁期间（1970年代），事业上的重要成就是？", "options": ["A. 命主建造了当时世界上最大的油轮“海上巨人号”，奠定了全球航运界的地位", "B. 命主因财务危机宣布破产，退出航运行业", "C. 命主在这一时期将事业重心转向影视行业，并取得巨大成功", "D. 命主因健康问题将事业交由子女管理，自己退居幕后", "E. 命主在这一时期因政策变动失去了大部分海外资产"], "correct_answer": "A"}
{"id": "dong_hao_yun_P087-Q4", "person_id": "dong_hao_yun_P087", "birth": {"year": 1912, "month": 9, "day": 28, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情生活方面的关键事件发生在哪一年？", "options": ["A. 1930年：命主与第一段恋情的对象分手，感情生活陷入低潮", "B. 1932年：命主与伴侣结婚，婚后育有多名子女，家庭关系紧密", "C. 1945年：命主与伴侣因性格不合分居多年，最终离婚", "D. 1950年：命主与第二段婚姻的对象结婚，但感情并不稳定", "E. 1970年：命主因工作繁忙长期忽略家庭，导致婚姻关系紧张"], "correct_answer": "B"}
{"id": "dong_hao_yun_P087-Q5", "person_id": "dong_hao_yun_P087", "birth": {"year": 1912, "month": 9, "day": 28, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重大转折点发生在哪一年？", "options": ["A. 1965年：命主因严重车祸导致身体残疾，影响事业发展", "B. 1970年：命主被诊断出患有慢性疾病，但仍坚持工作", "C. 1982年：命主因心脏病突发去世，享年70岁", "D. 1975年：命主因过度劳累导致精神崩溃，暂时退出公众视野", "E. 1960年：命主因手术失败留下永久性健康隐患"], "correct_answer": "C"}
{"id": "bei_duo_fen_P089-Q1", "person_id": "bei_duo_fen_P089", "birth": {"year": 1770, "month": 12, "day": 16, "hour": 3, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄25-30岁期间（1795-1800年），感情生活的主要状态是什么？", "options": ["A. 与一位贵族女子订婚，但因家庭反对而分手", "B. 深陷对一位年轻女子的爱慕，但最终未能修成正果", "C. 因事业繁忙选择单身，专注于音乐创作", "D. 与多位女性保持亲密关系，但未明确承诺任何一人", "E. 遭遇情感挫折后决定不再追求爱情"], "correct_answer": "B"}
{"id": "bei_duo_fen_P089-Q2", "person_id": "bei_duo_fen_P089", "birth": {"year": 1770, "month": 12, "day": 16, "hour": 3, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄39岁（1809年）时，财富状况发生了何种重大变化？", "options": ["A. 因战争导致经济崩溃，失去所有财产", "B. 与三位贵族签订终身年金协议，确保了稳定的收入来源", "C. 投资失败，背负巨额债务", "D. 获得一笔意外遗产，彻底改善了财务状况", "E. 因健康问题被迫放弃工作，经济陷入困境"], "correct_answer": "B"}
{"id": "bei_duo_fen_P089-Q3", "person_id": "bei_duo_fen_P089", "birth": {"year": 1770, "month": 12, "day": 16, "hour": 3, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄45岁（1815年）时，与其侄子的关系如何影响了他的生活？", "options": ["A. 侄子自杀未遂，令命主精神受到极大打击", "B. 侄子继承了大笔遗产，命主因此获得经济支持", "C. 侄子离家出走，命主花费多年寻找其下落", "D. 侄子成为命主的助手，帮助他完成重要作品", "E. 侄子与命主断绝关系，从此再无联系"], "correct_answer": "A"}
{"id": "bei_duo_fen_P089-Q4", "person_id": "bei_duo_fen_P089", "birth": {"year": 1770, "month": 12, "day": 16, "hour": 3, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-53岁期间（1820-1823年），健康状况对其事业产生了何种影响？", "options": ["A. 完全失聪后仍坚持创作，完成了多部不朽作品", "B. 因耳聋问题彻底放弃作曲，转而从事教学工作", "C. 肝病恶化导致长期卧床，无法继续创作", "D. 突发严重肠胃疾病，中断了正在进行的项目", "E. 健康状况良好，事业进入巅峰期"], "correct_answer": "A"}
{"id": "bei_duo_fen_P089-Q5", "person_id": "bei_duo_fen_P089", "birth": {"year": 1770, "month": 12, "day": 16, "hour": 3, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄54岁（1824年）时，事业上取得了何种重要成就？", "options": ["A. 发表了一部宗教主题的代表作品，奠定其在宗教音乐领域的地位", "B. 首演了一部包含合唱部分的重要交响曲，赢得广泛赞誉", "C. 在维也纳举办了一场盛大的个人音乐会，吸引了众多贵族观众", "D. 因健康问题被迫取消计划中的音乐会，事业一度停滞", "E. 收到国外邀请前往演出，开启了国际巡演生涯"], "correct_answer": "B"}
{"id": "ming_zhu_P090-Q1", "person_id": "fei_di_nan_de_P090", "birth": {"year": 1917, "month": 9, "day": 11, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在中年阶段最可能出现的婚姻节点为何？", "options": ["A. 1952年冬季在家乡完成宗教婚礼", "B. 1954年春末至初夏，先民事登记，后在首都教堂举行仪式", "C. 1957年秋在海外城市举行简式婚礼", "D. 一直未正式结婚", "E. 1960年因事业推迟至当年冬季"], "correct_answer": "B"}
{"id": "ming_zhu_P090-Q2", "person_id": "fei_di_nan_de_P090", "birth": {"year": 1917, "month": 9, "day": 11, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的境外资产最可能在何时被司法处置并划转国库？", "options": ["A. 1998年一次性返还约2亿美元", "B. 2010年分三批返还合计约9亿美元", "C. 2004年前后集中移交处置，金额约6.83亿美元", "D. 1991年全部解冻且无返还", "E. 2007年仅象征性退回100万美元"], "correct_answer": "C"}
{"id": "ming_zhu_P090-Q3", "person_id": "fei_di_nan_de_P090", "birth": {"year": 1917, "month": 9, "day": 11, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在何年最可能以“全国性非常状态”巩固统治？", "options": ["A. 1967年", "B. 1970年", "C. 1972年", "D. 1976年", "E. 1981年"], "correct_answer": "C"}
{"id": "ming_zhu_P090-Q4", "person_id": "fei_di_nan_de_P090", "birth": {"year": 1917, "month": 9, "day": 11, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主何时最可能接受与肾脏相关的重大医疗处置？", "options": ["A. 1983—1984年，两次大型移植手术（并发系统性红斑狼疮）", "B. 1975年一次冠脉搭桥", "C. 1981年阑尾切除", "D. 1990年因肺炎住院", "E. 1972年骨折手术"], "correct_answer": "A"}
{"id": "ming_zhu_P090-Q5", "person_id": "fei_di_nan_de_P090", "birth": {"year": 1917, "month": 9, "day": 11, "hour": 8, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主早年与父亲相关的关键变故为何？", "options": ["A. 1945年父亲旅居海外经商致富", "B. 1945年父亲在战乱中被地方游击力量处决", "C. 1945年父亲在首都获授要职", "D. 1945年父亲因企业上市成为名流", "E. 1945年父亲携家移民大洋洲"], "correct_answer": "B"}
{"id": "fei_wen_li_P091-Q1", "person_id": "fei_wen_li_P091", "birth": {"year": 1913, "month": 11, "day": 5, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24–33岁期间（约1937–1946年），事业发展的关键转折点是什么？", "options": ["A. 在一场重要电影中饰演配角，获得业内关注", "B. 凭借一部经典电影中的女主角角色一举成名，并获得国际奖项", "C. 因健康问题暂停演艺事业，转而专注于家庭生活", "D. 与一位导演合作拍摄纪录片，但反响平平", "E. 参与舞台剧演出，成为地方剧院的明星"], "correct_answer": "B"}
{"id": "fei_wen_li_P091-Q2", "person_id": "fei_wen_li_P091", "birth": {"year": 1913, "month": 11, "day": 5, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄38–47岁期间（约1949–1958年），健康状况如何影响其生活？", "options": ["A. 因肺部疾病频繁住院，导致事业停滞", "B. 确诊躁郁症并接受治疗，但仍坚持完成一部重要作品", "C. 身体状况良好，专注于事业发展", "D. 因意外受伤住院，暂时退出公众视野", "E. 患上慢性胃病，需长期调理"], "correct_answer": "B"}
{"id": "fei_wen_li_P091-Q3", "person_id": "fei_wen_li_P091", "birth": {"year": 1913, "month": 11, "day": 5, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的第一段婚姻在何时结束，以及主要原因是什么？", "options": ["A. 虚龄28岁时，因性格不合协议离婚", "B. 虚龄30岁时，因事业发展不同步选择分开", "C. 虚龄32岁时，因配偶外遇提出离婚", "D. 虚龄35岁时，因经济纠纷导致关系破裂", "E. 虚龄29岁时，因家人反对被迫分手"], "correct_answer": "B"}
{"id": "fei_wen_li_P091-Q4", "person_id": "fei_wen_li_P091", "birth": {"year": 1913, "month": 11, "day": 5, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–49岁期间（约1953–1962年），感情生活的重大变化是什么？", "options": ["A. 与某位年轻演员发展出亲密关系，但未公开承认", "B. 与第二任伴侣离婚，结束了长达20年的婚姻关系", "C. 再次结婚，进入一段稳定的家庭生活", "D. 因健康问题与伴侣分居，但仍保持联系", "E. 开始专注于慈善事业，减少对感情的关注"], "correct_answer": "B"}
{"id": "fei_wen_li_P091-Q5", "person_id": "fei_wen_li_P091", "birth": {"year": 1913, "month": 11, "day": 5, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在生命最后几年（虚龄50岁以后）的生活状态如何？", "options": ["A. 因健康恶化完全退出公众视野，专注于疗养", "B. 尽管身体虚弱，仍参与了一部舞台剧的演出并受到好评", "C. 移居国外，过着隐居生活", "D. 投资失败导致经济困境，依赖亲友支持", "E. 与子女关系紧张，独自生活"], "correct_answer": "B"}
{"id": "he_lu_xiao_fu_P093-Q1", "person_id": "he_lu_xiao_fu_P093", "birth": {"year": 1894, "month": 4, "day": 17, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间（1914-1924年），事业发展的关键事件是什么？", "options": ["A. 在某次重要革命中崭露头角，成为地方领导的核心人物", "B. 因健康问题被迫退出基层工作，转而从事文职事务", "C. 加入某个政治组织，并迅速被提拔为基层党组织负责人", "D. 专注于学术研究，发表了一篇具有影响力的理论文章", "E. 与某位权贵结盟，获得进入高层政治圈的机会"], "correct_answer": "C"}
{"id": "he_lu_xiao_fu_P093-Q2", "person_id": "he_lu_xiao_fu_P093", "birth": {"year": 1894, "month": 4, "day": 17, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在第一段婚姻中的重大事件发生在哪一年？", "options": ["A. 1917年，配偶因战争意外去世，命主深受打击", "B. 1919年，配偶因传染病去世，留下两个孩子", "C. 1921年，与配偶因政治分歧分居，但未正式离婚", "D. 1920年，配偶因意外事故受伤，家庭生活陷入困境", "E. 1918年，与配偶共同参与某次重要革命活动，感情更加深厚"], "correct_answer": "B"}
{"id": "he_lu_xiao_fu_P093-Q3", "person_id": "he_lu_xiao_fu_P093", "birth": {"year": 1894, "month": 4, "day": 17, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间（1944-1954年），事业上的转折点是什么？", "options": ["A. 因政策失误被解除重要职务，从此淡出政坛", "B. 在某次党内斗争中击败对手，成功晋升为最高领导人", "C. 因健康问题被迫辞去领导职务，进入疗养阶段", "D. 发表了一篇引发国际关注的报告，震动了整个社会", "E. 与某外国元首达成重要协议，提升了国家地位"], "correct_answer": "B"}
{"id": "he_lu_xiao_fu_P093-Q4", "person_id": "he_lu_xiao_fu_P093", "birth": {"year": 1894, "month": 4, "day": 17, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在晚年（虚龄65岁之后）的生活状态如何？", "options": ["A. 因经济困难被迫变卖家产，生活陷入困顿", "B. 撰写了一本回忆录，详细记录了自己的政治生涯", "C. 因健康问题长期住院，最终因慢性病去世", "D. 被迫流亡海外，依靠亲友资助维持生活", "E. 转向艺术创作，完成了一部代表作品"], "correct_answer": "B"}
{"id": "he_lu_xiao_fu_P093-Q5", "person_id": "he_lu_xiao_fu_P093", "birth": {"year": 1894, "month": 4, "day": 17, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在子女方面的重大事件是什么？", "options": ["A. 长子早逝，对命主造成巨大心理冲击", "B. 某个子女因政治立场与命主产生严重冲突，关系破裂", "C. 所有子女均在政坛崭露头角，继承了命主的事业", "D. 命主为子女安排了婚姻，但遭到强烈反对", "E. 子女因经济问题被卷入法律纠纷，命主不得不介入解决"], "correct_answer": "A"}
{"id": "zhao_pu_chu_P094-Q1", "person_id": "zhao_pu_chu_P094", "birth": {"year": 1907, "month": 11, "day": 5, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的主要方向是什么？", "options": ["A. 专注于教育和文化事业，担任某知名学府的教授", "B. 投身于抗日救亡活动，组织难民收容和救济工作", "C. 开始经商，积累个人财富并资助家族企业", "D. 参与宗教事务，成为某宗教团体的核心成员", "E. 从事艺术创作，发表多部代表作品"], "correct_answer": "B"}
{"id": "zhao_pu_chu_P094-Q2", "person_id": "zhao_pu_chu_P094", "birth": {"year": 1907, "month": 11, "day": 5, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，健康状况如何？", "options": ["A. 因长期劳累导致身体虚弱，但坚持完成重要工作", "B. 身体状况良好，积极参与社会活动并无明显疾病", "C. 患上严重的心脏病，需长期休养并减少工作量", "D. 遭遇意外事故，导致行动不便但仍保持乐观心态", "E. 因特殊历史时期的环境压力患上精神疾病"], "correct_answer": "A"}
{"id": "zhao_pu_chu_P094-Q3", "person_id": "zhao_pu_chu_P094", "birth": {"year": 1907, "month": 11, "day": 5, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60-70岁期间，家庭关系中最重要的变化是什么？", "options": ["A. 与兄弟因遗产问题产生矛盾，最终断绝联系", "B. 母亲去世，对其情感造成冲击但激励其投身公益", "C. 第一段婚姻结束，与配偶分居多年后选择离婚", "D. 子女成家立业，命主开始享受天伦之乐", "E. 与家族成员失去联系，专注于个人事业的发展"], "correct_answer": "B"}
{"id": "zhao_pu_chu_P094-Q4", "person_id": "zhao_pu_chu_P094", "birth": {"year": 1907, "month": 11, "day": 5, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70-80岁期间，事业上的重要成就为何？", "options": ["A. 主持修复多处文化遗产，并推动国际文化交流", "B. 创办一家大型慈善机构，成为当地知名人物", "C. 出版多部佛学著作，但未获得广泛认可", "D. 因健康原因退休，将事业交由下一代继承", "E. 参与某场重要革命，为社会变革做出贡献"], "correct_answer": "A"}
{"id": "zhao_pu_chu_P094-Q5", "person_id": "zhao_pu_chu_P094", "birth": {"year": 1907, "month": 11, "day": 5, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主晚年（虚龄80岁以后）的生活状态如何？", "options": ["A. 生活简朴，继续参与社会活动直至生命最后时刻", "B. 因巨额债务陷入经济困境，生活拮据", "C. 隐居山林，专心修行并拒绝与外界接触", "D. 移居海外，享受优渥生活并与家人团聚", "E. 因健康问题长期住院，无法参与任何活动"], "correct_answer": "A"}
{"id": "zhao_wei_P095-Q1", "person_id": "zhao_wei_P095", "birth": {"year": 1976, "month": 3, "day": 12, "hour": 22, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄28-30岁期间，事业上可能经历的重要事件是什么？", "options": ["A. 凭借某部影视作品爆红，成为家喻户晓的明星", "B. 主演了一部票房破亿的电影，但反响平平", "C. 首次尝试幕后工作，执导了一部短片", "D. 因某商业投资失败而退出娱乐圈", "E. 被邀请参加国际电影节，获得重要奖项"], "correct_answer": "A"}
{"id": "zhao_wei_P095-Q2", "person_id": "zhao_wei_P095", "birth": {"year": 1976, "month": 3, "day": 12, "hour": 22, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄34-36岁期间，感情生活可能发生的变化是？", "options": ["A. 与伴侣因经济问题分居，关系紧张", "B. 在某地低调完婚，婚后感情稳定", "C. 第一段婚姻结束，开始第二段恋情", "D. 诞下第一个孩子，但婚姻出现危机", "E. 因事业忙碌推迟结婚计划，保持单身状态"], "correct_answer": "B"}
{"id": "zhao_wei_P095-Q3", "person_id": "zhao_wei_P095", "birth": {"year": 1976, "month": 3, "day": 12, "hour": 22, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄38-40岁期间，财富方面可能经历的重大事件是什么？", "options": ["A. 投资某新兴行业失败，导致巨额亏损", "B. 因某股票投资获利颇丰，被称为“股神”", "C. 开始涉足房地产投资，但收益有限", "D. 被卷入某金融风波，遭受舆论攻击", "E. 创立一家公司，迅速成为行业翘楚"], "correct_answer": "B"}
{"id": "zhao_wei_P095-Q4", "person_id": "zhao_wei_P095", "birth": {"year": 1976, "month": 3, "day": 12, "hour": 22, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄41-43岁期间，健康状况可能出现的情况是？", "options": ["A. 因长期高强度工作导致身体疲惫，需注意休息", "B. 突发严重疾病，住院治疗数月", "C. 怀孕期间因身体不适住院保胎，但顺利生产", "D. 因心理压力过大接受心理咨询，恢复良好", "E. 参与某公益活动时意外受伤，需要手术"], "correct_answer": "A"}
{"id": "zhao_wei_P095-Q5", "person_id": "zhao_wei_P095", "birth": {"year": 1976, "month": 3, "day": 12, "hour": 22, "minute": 0}, "gender": "female", "birthplace": "unknown", "question": "命主在虚龄45-47岁期间，家庭或六亲关系可能发生的变化是？", "options": ["A. 某位家人因舆论波及备受关注，家庭关系紧张", "B. 名下多家公司被注销，家庭经济状况下滑", "C. 与父母关系亲密，多次公开表达对家庭的支持", "D. 家庭新成员诞生，增添喜庆氛围", "E. 因某重大事件与家人产生矛盾，多年未解"], "correct_answer": "A"}
{"id": "lian_zhan_P096-Q1", "person_id": "lian_zhan_P096", "birth": {"year": 1936, "month": 8, "day": 27, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28–33岁期间（1972–1977年），事业发展的关键事件是什么？", "options": ["A. 在此期间因健康问题被迫中断事业", "B. 1972年首次当选为某重要机构的成员，正式踏入政坛", "C. 1974年因投资失败导致财务危机，事业受挫", "D. 1975年因家庭原因放弃事业发展机会", "E. 此期间一直专注于学术研究，未涉足政坛"], "correct_answer": "B"}
{"id": "lian_zhan_P096-Q2", "person_id": "lian_zhan_P096", "birth": {"year": 1936, "month": 8, "day": 27, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–45岁期间（1984–1989年），财富状况如何变化？", "options": ["A. 因某次重大投资失误，损失了大部分积蓄", "B. 通过家族资源及自身努力积累了可观财富，包括不动产和金融资产", "C. 因政策变动导致财产被冻结，陷入财务困境", "D. 在1986年获得一笔意外之财，金额约为新台币500万元", "E. 此期间财富无明显变化，维持稳定状态"], "correct_answer": "B"}
{"id": "lian_zhan_P096-Q3", "person_id": "lian_zhan_P096", "birth": {"year": 1936, "month": 8, "day": 27, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄58岁时（1996年），经历了一场重要的事业转折，具体内容是什么？", "options": ["A. 成功当选为某地区最高领导人，事业达到巅峰", "B. 参与某次重要选举但未能胜出，随后辞去某党派主席职务", "C. 因健康问题被迫退出政坛，转而从事慈善事业", "D. 在此期间与某国际组织合作，成为其首位华人代表", "E. 因内部矛盾被排挤出核心权力圈，从此隐退"], "correct_answer": "B"}
{"id": "lian_zhan_P096-Q4", "person_id": "lian_zhan_P096", "birth": {"year": 1936, "month": 8, "day": 27, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70岁时（2006年），健康状况如何？", "options": ["A. 因突发性疾病住院治疗，健康状况一度堪忧", "B. 身体状况良好，频繁参与公开活动，并注重养生与健康管理", "C. 因长期劳累导致免疫力下降，患上慢性疾病", "D. 在此期间因交通事故受伤，需长期康复", "E. 健康状况急剧恶化，开始逐渐淡出公众视野"], "correct_answer": "B"}
{"id": "lian_zhan_P096-Q5", "person_id": "lian_zhan_P096", "birth": {"year": 1936, "month": 8, "day": 27, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄75–80岁期间（2011–2016年），在两岸关系方面的主要贡献是什么？", "options": ["A. 因某些争议性言论导致两岸关系紧张，引发舆论关注", "B. 以私人身份多次访问大陆，推动两岸民间交流，签署某项重要协议", "C. 因健康问题完全退出两岸事务，未再参与相关活动", "D. 在2013年因某次突发事件中断两岸交流计划", "E. 此期间专注于撰写关于两岸关系的书籍，未实际参与交流活动"], "correct_answer": "B"}
{"id": "deng_li_jun_P097-Q1", "person_id": "deng_li_jun_P097", "birth": {"year": 1953, "month": 3, "day": 14, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键事件是什么？", "options": ["A. 因护照问题被某国拒绝入境，转战东南亚市场并取得成功", "B. 在台湾参加歌唱比赛获得冠军，正式踏入歌坛", "C. 发行首张外语专辑一举成名，成为某国乐坛的重要人物", "D. 举办个人演唱会创下最高票房纪录，但因健康原因被迫取消后续巡演", "E. 被诊断出患有严重疾病，导致事业全面停滞"], "correct_answer": "C"}
{"id": "deng_li_jun_P097-Q2", "person_id": "deng_li_jun_P097", "birth": {"year": 1953, "month": 3, "day": 14, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情方面的第一段重要恋情发生在哪个时间段？", "options": ["A. 虚龄18岁时与一名摄影师交往，但因工作繁忙而分手", "B. 虚龄25岁时与一名富商传出恋情，最终未能修成正果", "C. 虚龄30岁时与一名歌手有过短暂绯闻，但双方均未承认", "D. 虚龄35岁时与一名法国男子交往，关系低调且稳定", "E. 虚龄40岁时与一名年轻男友相恋，直至生命最后一刻"], "correct_answer": "A"}
{"id": "deng_li_jun_P097-Q3", "person_id": "deng_li_jun_P097", "birth": {"year": 1953, "month": 3, "day": 14, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富积累方面的重大转折点发生在哪个年龄段？", "options": ["A. 虚龄15岁时通过参加歌唱比赛获得早期收入", "B. 虚龄25岁时凭借多张畅销专辑迅速积累财富，身家超过千万美元", "C. 虚龄35岁时将部分财富投资于房地产，并购置海外房产", "D. 虚龄40岁时因健康问题减少演出，导致收入大幅下降", "E. 虚龄45岁时遗产由家人继承，包括大量不动产和版权收益"], "correct_answer": "B"}
{"id": "deng_li_jun_P097-Q4", "person_id": "deng_li_jun_P097", "birth": {"year": 1953, "month": 3, "day": 14, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面遭遇的重大危机发生在哪一年？", "options": ["A. 1980年被诊断出患有哮喘病，需长期随身携带药物", "B. 1985年因哮喘病情加重，减少公开演出并选择修养", "C. 1990年因哮喘发作导致心脏骤停，但抢救成功", "D. 1995年因哮喘发作不幸去世，享年42岁", "E. 2000年因其他慢性疾病去世，享年47岁"], "correct_answer": "D"}
{"id": "deng_li_jun_P097-Q5", "person_id": "deng_li_jun_P097", "birth": {"year": 1953, "month": 3, "day": 14, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主与家人关系中的关键事件发生在哪个时间段？", "options": ["A. 虚龄10岁时受到父母支持参加歌唱比赛，为早期事业奠定基础", "B. 虚龄20岁时与弟弟关系亲密，后者负责管理部分事务", "C. 虚龄30岁时家人成立基金会以纪念其艺术成就", "D. 虚龄40岁时家人因遗产分配问题产生矛盾", "E. 虚龄50岁时家人继续维护其形象和音乐遗产，举办纪念活动"], "correct_answer": "A"}
{"id": "li_gen_P099-Q1", "person_id": "li_gen_P099", "birth": {"year": 1911, "month": 2, "day": 6, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30-40岁期间的感情生活如何？", "options": ["A. 与第一段婚姻的伴侣关系紧张并最终分居", "B. 与第一段婚姻的伴侣离婚，结束婚姻关系", "C. 与第二段婚姻的伴侣结婚并育有一子", "D. 与多位交往对象保持亲密关系，但未正式结婚", "E. 一直单身，专注于事业发展"], "correct_answer": "B"}
{"id": "li_gen_P099-Q2", "person_id": "li_gen_P099", "birth": {"year": 1911, "month": 2, "day": 6, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间的财富状况如何？", "options": ["A. 因投资失败导致巨额亏损，负债累累", "B. 担任某公司发言人，年收入超过10万美元，显著提升个人财富", "C. 继承家族遗产，获得大笔意外之财", "D. 因政治活动支出过多，导致经济拮据", "E. 通过出版书籍赚取版税收入，成为主要经济来源"], "correct_answer": "B"}
{"id": "li_gen_P099-Q3", "person_id": "li_gen_P099", "birth": {"year": 1911, "month": 2, "day": 6, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间的事业发展如何？", "options": ["A. 首次当选某州州长，开启从政生涯", "B. 成为某工会主席，成功处理多项劳资纠纷问题", "C. 赢得总统大选，成为国家领导人", "D. 因丑闻被迫辞职，结束事业巅峰期", "E. 转行从事教育工作，专注培养下一代"], "correct_answer": "A"}
{"id": "li_gen_P099-Q4", "person_id": "li_gen_P099", "birth": {"year": 1911, "month": 2, "day": 6, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70-80岁期间的健康状况如何？", "options": ["A. 因肺炎并发症去世，享年93岁", "B. 接受结肠癌手术，术后康复顺利", "C. 遭遇刺杀未遂，胸部中弹后恢复良好", "D. 罹患阿尔茨海默病，宣布退出公共生活", "E. 因心脏病突发住院治疗，长期卧床"], "correct_answer": "D"}
{"id": "li_gen_P099-Q5", "person_id": "li_gen_P099", "birth": {"year": 1911, "month": 2, "day": 6, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在子女方面的重要事件是什么？", "options": ["A. 长子早逝，对家庭造成巨大打击", "B. 长女出生于虚龄30岁左右，成为第一段婚姻的第一个孩子", "C. 收养次子，与长女共同成长", "D. 第二段婚姻中育有一子一女，家庭圆满", "E. 无子嗣，晚年生活孤独"], "correct_answer": "D"}
{"id": "wen_yi_duo_P100-Q1", "person_id": "wen_yi_duo_P100", "birth": {"year": 1899, "month": 11, "day": 24, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20–30岁期间，事业发展的关键事件是什么？", "options": ["A. 在一家外资企业担任高管，积累了巨额财富", "B. 因发表爱国文章而声名鹊起，并参与某场重要革命活动", "C. 投资失败导致破产，不得不靠亲友接济度日", "D. 被迫中断学业，返回家乡务农以维持生计", "E. 开始从事文学创作，但无人问津，作品滞销"], "correct_answer": "B"}
{"id": "wen_yi_duo_P100-Q2", "person_id": "wen_yi_duo_P100", "birth": {"year": 1899, "month": 11, "day": 24, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在哪一年经历了健康状况的显著恶化？", "options": ["A. 1923年，因感染肺结核卧床半年", "B. 1937年，长期奔波劳累引发胃溃疡和贫血", "C. 1940年，突发脑溢血导致半身不遂", "D. 1945年，因车祸重伤住院三个月", "E. 1946年，因食物中毒引发急性肾衰竭"], "correct_answer": "B"}
{"id": "wen_yi_duo_P100-Q3", "person_id": "wen_yi_duo_P100", "birth": {"year": 1899, "month": 11, "day": 24, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主的第一段婚姻/恋情有何特点？", "options": ["A. 与伴侣相识于留学期间，婚后育有三子一女", "B. 与伴侣青梅竹马，婚后生活稳定且感情深厚", "C. 因父母包办而结合，婚后关系冷淡并长期分居", "D. 结婚后不久即离婚，未留下子女", "E. 曾有多段恋情，但最终未能成婚"], "correct_answer": "B"}
{"id": "wen_yi_duo_P100-Q4", "person_id": "wen_yi_duo_P100", "birth": {"year": 1899, "month": 11, "day": 24, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–50岁期间，遭遇了哪项重大灾难？", "options": ["A. 因投资失败负债累累，被迫变卖家产偿还债务", "B. 遭遇政治迫害，多次被捕入狱，身心俱疲", "C. 家庭突遭火灾，损失惨重，亲人受伤", "D. 1946年被敌对势力暗杀，英年早逝", "E. 某次公开演讲中突发心脏病，险些丧命"], "correct_answer": "D"}
{"id": "wen_yi_duo_P100-Q5", "person_id": "wen_yi_duo_P100", "birth": {"year": 1899, "month": 11, "day": 24, "hour": 14, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的总体趋势如何？", "options": ["A. 中年时期通过经商积累了大量财富，晚年衣食无忧", "B. 一生清贫，主要依靠教职收入维持家庭开支", "C. 曾短暂暴富，但因挥霍无度最终陷入贫困", "D. 继承家族遗产，成为当地知名富豪", "E. 依靠彩票中奖获得一笔意外之财，改变生活轨迹"], "correct_answer": "B"}
{"id": "ruan_ling_yu_P101-Q1", "person_id": "ruan_ling_yu_P101", "birth": {"year": 1910, "month": 6, "day": 3, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-25岁期间，事业发展的关键事件是什么？", "options": ["A. 因健康问题被迫中断事业，未能取得显著成就", "B. 凭借一部揭露社会问题的代表作品达到事业巅峰，并获得广泛赞誉", "C. 因与某导演发生矛盾，被封杀而退出影坛", "D. 在1933年因家庭经济压力放弃事业，转而经商", "E. 于1934年因感情纠纷导致事业下滑，逐渐淡出公众视野"], "correct_answer": "B"}
{"id": "ruan_ling_yu_P101-Q2", "person_id": "ruan_ling_yu_P101", "birth": {"year": 1910, "month": 6, "day": 3, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄23岁时，感情生活的主要变化是什么？", "options": ["A. 与初恋情人分手后一直单身，专注于事业发展", "B. 开始与一位富商交往，但关系复杂且充满矛盾，最终导致情感折磨", "C. 与一位导演秘密结婚，婚后生活幸福美满", "D. 在此期间与多位伴侣保持亲密关系，但未正式确立婚姻", "E. 因家庭反对而被迫与恋人分居，感情陷入低谷"], "correct_answer": "B"}
{"id": "ruan_ling_yu_P101-Q3", "person_id": "ruan_ling_yu_P101", "birth": {"year": 1910, "month": 6, "day": 3, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄25岁时，健康状况发生了何种重大事件？", "options": ["A. 因长期失眠和情绪低落，在1935年3月服药自杀，年仅25岁", "B. 在1934年底因突发疾病住院，但最终康复并继续事业", "C. 因过度劳累导致严重抑郁症，但在家人支持下逐步恢复", "D. 在1936年初因服用过量药物导致昏迷，但被及时抢救成功", "E. 因意外事故导致身体重伤，从此退出公众视野"], "correct_answer": "A"}
{"id": "ruan_ling_yu_P101-Q4", "person_id": "ruan_ling_yu_P101", "birth": {"year": 1910, "month": 6, "day": 3, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄22-24岁期间，财务状况经历了怎样的变化？", "options": ["A. 因投资失败导致财产损失，经济状况急剧恶化", "B. 凭借事业成功获得丰厚收入，生活条件显著改善，但部分财产卷入感情纠纷", "C. 因与家人争夺遗产导致财务纠纷，最终失去大部分积蓄", "D. 在1933年因合作伙伴诈骗而破产，陷入经济困境", "E. 因感情破裂被迫支付高额赔偿金，财务状况一落千丈"], "correct_answer": "B"}
{"id": "ruan_ling_yu_P101-Q5", "person_id": "ruan_ling_yu_P101", "birth": {"year": 1910, "month": 6, "day": 3, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24岁时，与母亲的关系如何？", "options": ["A. 因事业繁忙与母亲疏远，母女关系逐渐冷淡", "B. 母亲始终支持她的事业选择，母女关系亲密无间，成为她重要的精神支柱", "C. 因感情问题与母亲发生激烈冲突，导致关系破裂", "D. 母亲在此期间病逝，命主深受打击，陷入长期抑郁", "E. 因财务纠纷与母亲产生矛盾，最终断绝往来"], "correct_answer": "B"}
{"id": "lu_you_P102-Q1", "person_id": "lu_you_P102", "birth": {"year": null, "month": null, "day": null, "hour": null, "minute": null}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间的感情生活最可能经历什么重要事件？", "options": ["A. 与第一段恋情对象分手，后因家族压力另娶他人", "B. 与第一段恋情对象结婚，并育有一子", "C. 因家族反对被迫结束第一段婚姻，后偶遇前伴侣并写下感怀之作", "D. 与第二段婚姻对象分居，独自专注于文学创作", "E. 在此期间一直单身，未有感情经历"], "correct_answer": "C"}
{"id": "lu_you_P102-Q2", "person_id": "lu_you_P102", "birth": {"year": null, "month": null, "day": null, "hour": null, "minute": null}, "gender": "male", "birthplace": "unknown", "question": "命主在仕途方面于虚龄40-50岁期间最可能发生以下哪种情况？", "options": ["A. 因直言进谏被贬至边远地区任职，经济状况一度拮据", "B. 被提拔为朝廷重臣，掌管军事事务", "C. 主动辞官归隐山林，过上富足的田园生活", "D. 因战功卓著获封爵位，从此衣食无忧", "E. 在此期间仕途顺遂，无明显波折"], "correct_answer": "A"}
{"id": "lu_you_P102-Q3", "person_id": "lu_you_P102", "birth": {"year": null, "month": null, "day": null, "hour": null, "minute": null}, "gender": "male", "birthplace": "unknown", "question": "命主在子女方面的重大事件是什么？", "options": ["A. 长子早逝，命主为此写下悼念诗作", "B. 与第二任伴侣育有多名子女，但具体数量不详", "C. 子女均继承了命主的文学才华，成为当地知名文人", "D. 晚年因子女争产问题导致家庭关系紧张", "E. 无子嗣，命主对此深感遗憾"], "correct_answer": "B"}
{"id": "lu_you_P102-Q4", "person_id": "lu_you_P102", "birth": {"year": null, "month": null, "day": null, "hour": null, "minute": null}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面于虚龄60-70岁期间最可能遭遇哪种情况？", "options": ["A. 因长期奔波患上风湿病，但仍坚持创作大量作品", "B. 身体强壮，无明显疾病困扰", "C. 因意外受伤导致行动不便，逐渐淡出公众视野", "D. 患上严重眼疾，无法继续写作", "E. 在此期间因健康问题多次住院，依赖药物维持生活"], "correct_answer": "A"}
{"id": "lu_you_P102-Q5", "person_id": "lu_you_P102", "birth": {"year": null, "month": null, "day": null, "hour": null, "minute": null}, "gender": "male", "birthplace": "unknown", "question": "命主晚年（虚龄70岁以后）的生活状态最符合以下哪种描述？", "options": ["A. 归隐山阴老家，依靠微薄俸禄和田产维持生活，继续专注创作", "B. 迁居繁华都市，与子女共同生活，享受天伦之乐", "C. 被朝廷召回担任要职，重新投身政治事业", "D. 因经济困难变卖家产，晚年生活较为窘迫", "E. 晚年沉迷于赌博，导致家财散尽"], "correct_answer": "A"}
{"id": "chen_bai_qiang_P103-Q1", "person_id": "chen_bai_qiang_P103", "birth": {"year": 1958, "month": 9, "day": 7, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业发展的关键事件是什么？", "options": ["A. 在虚龄22岁时因投资失败导致经济窘迫，被迫转行。", "B. 在虚龄24岁时凭借一首经典抒情歌曲奠定乐坛地位，并成为一线歌手。", "C. 在虚龄26岁时因转型失败彻底退出娱乐圈，转而经营家族生意。", "D. 在虚龄28岁时因健康问题暂停事业，直到30岁才复出。", "E. 在虚龄29岁时因与某知名导演合作拍摄电影，意外获得影帝提名。"], "correct_answer": "B"}
{"id": "chen_bai_qiang_P103-Q2", "person_id": "chen_bai_qiang_P103", "birth": {"year": 1958, "month": 9, "day": 7, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情方面的第一段重要关系发生在哪个阶段？", "options": ["A. 虚龄21岁时与圈内人士传出绯闻，但未发展为正式恋情。", "B. 虚龄23岁时与一位圈外伴侣交往多年，最终因性格差异分手。", "C. 虚龄25岁时公开承认与某知名艺人存在特殊情感，引发舆论热议。", "D. 虚龄27岁时与一位圈外女性结婚，婚后生活低调幸福。", "E. 虚龄29岁时因工作繁忙始终单身，专注于事业发展。"], "correct_answer": "A"}
{"id": "chen_bai_qiang_P103-Q3", "person_id": "chen_bai_qiang_P103", "birth": {"year": 1958, "month": 9, "day": 7, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在财富方面的重要转折点出现在哪一年？", "options": ["A. 1979年，因参加音乐比赛获得签约机会，开始积累财富。", "B. 1985年，因投资房地产购入豪宅，显示其经济实力雄厚。", "C. 1987年，因事业下滑导致收入锐减，陷入经济危机。", "D. 1990年，因遗产继承获得巨额资产，成为家族财富管理者。", "E. 1992年，因药物过量住院期间消耗大量积蓄，财务状况恶化。"], "correct_answer": "B"}
{"id": "chen_bai_qiang_P103-Q4", "person_id": "chen_bai_qiang_P103", "birth": {"year": 1958, "month": 9, "day": 7, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面首次出现重大问题的具体原因是什么？", "options": ["A. 虚龄28岁时因长期熬夜创作导致严重失眠，开始服用安眠药。", "B. 虚龄29岁时因工作压力过大出现焦虑症状，尝试多种治疗未果。", "C. 虚龄30岁时因药物过量被送往医院抢救，首次引发公众担忧。", "D. 虚龄32岁时因突发急性疾病昏迷，送医后未能苏醒。", "E. 虚龄33岁时因慢性病恶化，最终不幸去世。"], "correct_answer": "C"}
{"id": "chen_bai_qiang_P103-Q5", "person_id": "chen_bai_qiang_P103", "birth": {"year": 1958, "month": 9, "day": 7, "hour": 18, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中的重要事件发生在哪个阶段？", "options": ["A. 虚龄22岁时因与父亲发生争执，导致家庭关系紧张多年。", "B. 虚龄25岁时与弟弟关系良好，两人多次共同出席活动。", "C. 虚龄28岁时因母亲病重，命主放下工作全力照顾家人。", "D. 虚龄31岁时因与家人产生矛盾，选择搬离家中独自生活。", "E. 虚龄33岁时因家人低调处理后事，未公开过多私人信息。"], "correct_answer": "B"}
{"id": "yong_zheng_P104-Q1", "person_id": "yong_zheng_P104", "birth": {"year": 1678, "month": 12, "day": 13, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，感情生活中的重要事件是什么？", "options": ["A. 与一位伴侣成婚，但感情平淡无波", "B. 与第一位伴侣成婚，并建立了深厚的感情基础", "C. 因家族安排被迫与不喜欢的对象成婚", "D. 在此期间一直单身，专注于学业与事业发展", "E. 与多位伴侣保持亲密关系，但未正式结婚"], "correct_answer": "B"}
{"id": "yong_zheng_P104-Q2", "person_id": "yong_zheng_P104", "birth": {"year": 1678, "month": 12, "day": 13, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，事业方面的重要转折点是什么？", "options": ["A. 被封为亲王，开始参与朝政并展现理政能力", "B. 继位成为最高统治者，并推行一系列改革政策", "C. 因权力斗争被贬谪，暂时失去政治影响力", "D. 在此期间因健康问题退出政务，转而专注养生", "E. 被迫流放边疆，远离权力中心"], "correct_answer": "B"}
{"id": "yong_zheng_P104-Q3", "person_id": "yong_zheng_P104", "birth": {"year": 1678, "month": 12, "day": 13, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间，财富方面的重大变化是什么？", "options": ["A. 因财政改革失败导致国库亏空，个人财产也被清算", "B. 推行火耗归公政策，显著增加中央财政收入", "C. 因贪腐丑闻被调查，导致个人财富大幅缩水", "D. 在此期间因战乱损失大量财富，家道中落", "E. 获得巨额遗产，成为当时最富有的人之一"], "correct_answer": "B"}
{"id": "yong_zheng_P104-Q4", "person_id": "yong_zheng_P104", "birth": {"year": 1678, "month": 12, "day": 13, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中，与兄弟之间的重大事件发生在哪个年龄段？", "options": ["A. 虚龄20-30岁期间，与兄长关系紧张，逐渐卷入储位之争", "B. 虚龄40-50岁期间，彻底清算部分兄弟势力，巩固自身权力", "C. 虚龄30-40岁期间，与兄弟和解并共同辅佐家族事业", "D. 虚龄50-60岁期间，因兄弟背叛遭受重大打击", "E. 虚龄60岁以上，与兄弟重新建立深厚情感纽带"], "correct_answer": "B"}
{"id": "yong_zheng_P104-Q5", "person_id": "yong_zheng_P104", "birth": {"year": 1678, "month": 12, "day": 13, "hour": 4, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在健康方面的重大转折点发生在哪个时间段？", "options": ["A. 虚龄40-50岁期间，因长期劳累导致身体状况下降但仍坚持工作", "B. 虚龄50-60岁期间，因服用药物导致身体受损，最终突然病逝", "C. 虚龄30-40岁期间，因意外受伤导致长期卧床休养", "D. 虚龄60岁以上，因年老体衰逐渐失去行动能力", "E. 虚龄20-30岁期间，因感染瘟疫险些丧命"], "correct_answer": "B"}
{"id": "huo_mei_ni_P105-Q1", "person_id": "huo_mei_ni_P105", "birth": {"year": 1902, "month": 9, "day": 24, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄28–37岁期间，感情生活发生了什么重要事件？", "options": ["A. 与某位伴侣短暂交往后分居，未正式结婚", "B. 与一位女性结婚，婚后育有多名子女，其中部分早逝", "C. 因事业繁忙一直单身，未建立稳定感情关系", "D. 第一段婚姻因家庭反对而被迫解除", "E. 与多位伴侣保持亲密关系，但未正式成婚"], "correct_answer": "B"}
{"id": "huo_mei_ni_P105-Q2", "person_id": "huo_mei_ni_P105", "birth": {"year": 1902, "month": 9, "day": 24, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40–50岁期间，财富状况如何变化？", "options": ["A. 因反对某种政策被流放，依靠支持者的捐助维持生活", "B. 获得巨额遗产，经济状况显著改善", "C. 投资失败导致破产，陷入财务困境", "D. 因参与革命获得大量土地和财富", "E. 中年时期开始经商，积累了可观资产"], "correct_answer": "A"}
{"id": "huo_mei_ni_P105-Q3", "person_id": "huo_mei_ni_P105", "birth": {"year": 1902, "month": 9, "day": 24, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄55–65岁期间，六亲关系中发生了哪些重大事件？", "options": ["A. 父亲去世，家庭由母亲独自抚养长大", "B. 某位直系亲属因健康问题早逝，对其造成深远影响", "C. 子女全部成才，家族声望达到顶峰", "D. 配偶去世，命主独自承担家庭责任", "E. 兄弟姐妹因政治分歧与其断绝关系"], "correct_answer": "B"}
{"id": "huo_mei_ni_P105-Q4", "person_id": "huo_mei_ni_P105", "birth": {"year": 1902, "month": 9, "day": 24, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄68–78岁期间，事业方面取得了什么重要成就？", "options": ["A. 成为某场重要革命的精神领袖，推动新政权建立", "B. 创作多部代表作品，成为学术界权威", "C. 因政治斗争失败被迫隐退，影响力下降", "D. 在国外定居并创建宗教组织，传播思想", "E. 被任命为某国最高领导人，但拒绝接受职位"], "correct_answer": "A"}
{"id": "huo_mei_ni_P105-Q5", "person_id": "huo_mei_ni_P105", "birth": {"year": 1902, "month": 9, "day": 24, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主晚年（虚龄79岁之后）健康状况如何？", "options": ["A. 因突发疾病去世，葬礼引发全国性哀悼", "B. 接受多次手术后恢复良好，继续高强度工作", "C. 健康状况长期稳定，无明显疾病困扰", "D. 因慢性病长期住院治疗，依赖药物维持生命", "E. 晚年患上严重传染病，最终不幸去世"], "correct_answer": "A"}
{"id": "shun_zhi_P106-Q1", "person_id": "shun_zhi_P106", "birth": {"year": 1638, "month": 3, "day": 15, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄14岁时的重要人生转折是什么？", "options": ["A. 开始亲政，但因缺乏经验导致朝政混乱", "B. 开始亲政，并逐步摆脱摄政王的影响", "C. 因健康问题被迫将权力交予摄政王", "D. 与某位重要人物结为盟友，巩固了统治基础", "E. 被迫流亡他乡，暂时失去政权"], "correct_answer": "B"}
{"id": "shun_zhi_P106-Q2", "person_id": "shun_zhi_P106", "birth": {"year": 1638, "month": 3, "day": 15, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄17-19岁期间的感情生活如何？", "options": ["A. 第一段恋情因外界干预而被迫中断", "B. 遇到一位极为宠爱的伴侣，感情深厚", "C. 因政务繁忙，完全无暇顾及感情生活", "D. 与多位伴侣保持关系，但未有深厚情感", "E. 因家庭安排与某位伴侣成婚，但感情冷淡"], "correct_answer": "B"}
{"id": "shun_zhi_P106-Q3", "person_id": "shun_zhi_P106", "birth": {"year": 1638, "month": 3, "day": 15, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20岁时的财富状况如何？", "options": ["A. 因战乱频发，国库几乎耗尽，财政陷入危机", "B. 推行赋税改革，国库收入略有增加", "C. 因自然灾害减免赋税，导致财政进一步恶化", "D. 继承了前朝大量财富，国库充盈", "E. 因某次重大仪式耗费巨资，财政负担加重"], "correct_answer": "C"}
{"id": "shun_zhi_P106-Q4", "person_id": "shun_zhi_P106", "birth": {"year": 1638, "month": 3, "day": 15, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄23岁时遭遇的重大事件是什么？", "options": ["A. 某位至亲因疾病去世，对其造成巨大打击", "B. 最为宠爱的伴侣病逝，悲痛欲绝", "C. 因某次军事失利导致朝廷动荡不安", "D. 突然染上重病，身体状况急剧恶化", "E. 因某次政治斗争被迫放弃部分权力"], "correct_answer": "B"}
{"id": "shun_zhi_P106-Q5", "person_id": "shun_zhi_P106", "birth": {"year": 1638, "month": 3, "day": 15, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24岁时的最终命运如何？", "options": ["A. 因长期抑郁染上天花，英年早逝", "B. 因政变被废黜，流亡至偏远地区", "C. 将权力交予继承人，选择隐居修行", "D. 在某场重要战役中意外身亡", "E. 因过度劳累突发疾病，但仍幸存下来"], "correct_answer": "A"}
{"id": "ma_ke_si_P107-Q1", "person_id": "ma_ke_si_P107", "birth": {"year": 1818, "month": 5, "day": 5, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，感情生活如何？", "options": ["A. 与某位伴侣订婚，但因家庭反对而分手", "B. 与一位贵族家庭的伴侣订婚，并维持深厚感情直至结婚", "C. 一直单身，专注于事业发展", "D. 与多位伴侣保持亲密关系，但未正式订婚或结婚", "E. 在此期间经历了一段短暂婚姻，后因经济问题分居"], "correct_answer": "B"}
{"id": "ma_ke_si_P107-Q2", "person_id": "ma_ke_si_P107", "birth": {"year": 1818, "month": 5, "day": 5, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在40-50岁期间，健康状况如何？", "options": ["A. 因长期伏案工作导致慢性胃病和肝病症状加剧", "B. 身体健康良好，未出现明显疾病", "C. 因过度劳累突发严重心脏病，需长期休养", "D. 患有严重的皮肤病，但未影响日常工作", "E. 遭遇一次重大意外事故，导致身体残疾"], "correct_answer": "A"}
{"id": "ma_ke_si_P107-Q3", "person_id": "ma_ke_si_P107", "birth": {"year": 1818, "month": 5, "day": 5, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在50-60岁期间，财富状况如何？", "options": ["A. 完全依靠朋友资助，生活极度贫困", "B. 生活状况略有改善，但仍处于相对拮据状态", "C. 通过出版代表作品获得巨额稿费，实现财务自由", "D. 继承家族遗产，财富大幅增加", "E. 投资失败，负债累累"], "correct_answer": "B"}
{"id": "ma_ke_si_P107-Q4", "person_id": "ma_ke_si_P107", "birth": {"year": 1818, "month": 5, "day": 5, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在事业方面的重要事件发生在哪一年？", "options": ["A. 35岁时发表一部重要理论著作，奠定学术地位", "B. 40岁时与朋友合作完成一份重要纲领性文件", "C. 45岁时因政治原因被迫流亡，事业停滞", "D. 50岁时出版一部系统阐述经济学理论的书籍", "E. 60岁时被授予某项国际荣誉，事业达到巅峰"], "correct_answer": "D"}
{"id": "ma_ke_si_P107-Q5", "person_id": "ma_ke_si_P107", "birth": {"year": 1818, "month": 5, "day": 5, "hour": 2, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在六亲关系中，与某位重要家人的情感纽带如何？", "options": ["A. 与父亲关系紧张，长期断绝往来", "B. 与岳父关系良好，后者对其思想发展有一定影响", "C. 与母亲关系疏远，仅在成年后偶有联系", "D. 与兄弟姐妹关系密切，共同承担家庭责任", "E. 与配偶的家人关系恶劣，多次发生冲突"], "correct_answer": "B"}
{"id": "wei_zhong_xian_P108-Q1", "person_id": "wei_zhong_xian_P108", "birth": {"year": 1568, "month": 2, "day": 27, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业上最可能发生的变化是什么？", "options": ["A. 因赌博失败被迫流落他乡，生活陷入绝境", "B. 净身入宫，担任低级职务并默默积累人脉资源", "C. 在家乡开设商铺，通过经商积累财富", "D. 被推荐进入朝廷担任文职官员，开始仕途生涯", "E. 与某位显贵结为义兄弟，获得初步支持"], "correct_answer": "B"}
{"id": "wei_zhong_xian_P108-Q2", "person_id": "wei_zhong_xian_P108", "birth": {"year": 1568, "month": 2, "day": 27, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，财富状况如何变化？", "options": ["A. 因投资失败导致倾家荡产，背负巨额债务", "B. 利用职权搜刮民脂民膏，聚敛了大量金银珠宝和田产", "C. 将所有财产捐献给慈善机构以求保全性命", "D. 被迫变卖家产偿还欠款，晚年生活贫困潦倒", "E. 继承家族遗产，并通过合法手段扩大产业规模"], "correct_answer": "B"}
{"id": "wei_zhong_xian_P108-Q3", "person_id": "wei_zhong_xian_P108", "birth": {"year": 1568, "month": 2, "day": 27, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在感情方面的重大事件发生在哪个时间段？", "options": ["A. 虚龄30岁时与第一段婚姻对象分居，独自离家谋生", "B. 天启年间（40-50岁）与某位重要女性形成权力联盟，关系密切", "C. 虚龄55岁时迎娶第二段婚姻对象，婚后生活幸福美满", "D. 崇祯元年（57岁）与伴侣双双隐退山林，过着平静生活", "E. 早年与青梅竹马订婚，但因战乱未能成婚"], "correct_answer": "B"}
{"id": "wei_zhong_xian_P108-Q4", "person_id": "wei_zhong_xian_P108", "birth": {"year": 1568, "month": 2, "day": 27, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主健康状况急剧恶化的时间点及其主要原因是什么？", "options": ["A. 虚龄35岁时因长期劳累患上严重肺病，身体每况愈下", "B. 崇祯元年（57岁），因失势被流放，身心遭受巨大打击而自缢身亡", "C. 虚龄50岁时突发中风瘫痪，从此卧床不起", "D. 天启末年（52岁），因饮食不节引发急性肠胃疾病，几近丧命", "E. 虚龄60岁时感染瘟疫，虽治愈但留下终身残疾"], "correct_answer": "B"}
{"id": "wei_zhong_xian_P108-Q5", "person_id": "wei_zhong_xian_P108", "birth": {"year": 1568, "month": 2, "day": 27, "hour": 22, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主家族成员的命运转折点出现在哪个阶段？", "options": ["A. 虚龄20岁时全家因饥荒迁徙至外地，父母相继去世", "B. 天启年间（40-50岁），命主掌权后提拔亲属，使其获得官职和财富", "C. 崇祯元年（57岁），命主失势后家族成员受牵连，部分被流放或处死", "D. 虚龄60岁时家族重新崛起，成为地方豪绅", "E. 虚龄30岁时因命主犯罪连累，全家被抄家灭门"], "correct_answer": "C"}
{"id": "huang_zong_xi_P109-Q1", "person_id": "huang_zong_xi_P109", "birth": {"year": 1610, "month": 9, "day": 24, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间（1620年代），其家庭经济状况发生了什么重大变化？", "options": ["A. 家庭因投资失败而陷入债务危机", "B. 父亲被诬陷致死，家产被抄没，家道中落", "C. 家族通过经商迅速积累财富，达到鼎盛", "D. 祖父去世后继承了大量遗产，改善了生活条件", "E. 因自然灾害导致农田歉收，家庭收入锐减"], "correct_answer": "B"}
{"id": "huang_zong_xi_P109-Q2", "person_id": "huang_zong_xi_P109", "birth": {"year": 1610, "month": 9, "day": 24, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间（1640年代），其事业上经历了何种重大事件？", "options": ["A. 参与抗清斗争失败，被迫隐居山林", "B. 投身抗清活动，组织义军但最终失败", "C. 在朝廷担任要职，积累了大量政治资源", "D. 被迫出仕清朝，担任地方官职以维持生计", "E. 因学术成就获得朝廷嘉奖，声名远扬"], "correct_answer": "B"}
{"id": "huang_zong_xi_P109-Q3", "person_id": "huang_zong_xi_P109", "birth": {"year": 1610, "month": 9, "day": 24, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在晚年（虚龄70-80岁期间，1670年代）的身体健康状况如何？", "options": ["A. 因长期劳累患上严重的心脏病，需长期卧床", "B. 多年病痛缠身但仍坚持写作和教学，直至去世", "C. 晚年身体康健，无明显疾病困扰", "D. 因感染瘟疫于康熙二十年突然离世", "E. 因意外事故导致瘫痪，无法继续从事学术研究"], "correct_answer": "B"}
{"id": "huang_zong_xi_P109-Q4", "person_id": "huang_zong_xi_P109", "birth": {"year": 1610, "month": 9, "day": 24, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在婚姻生活中可能经历的重要事件是什么？", "options": ["A. 第一段婚姻因感情不合而离婚", "B. 成年后娶妻生子，育有多名子女，家庭和睦", "C. 早年丧偶，终身未再婚", "D. 曾多次纳妾，家庭关系复杂", "E. 因战乱失去配偶，独自抚养子女成人"], "correct_answer": "B"}
{"id": "huang_zong_xi_P109-Q5", "person_id": "huang_zong_xi_P109", "birth": {"year": 1610, "month": 9, "day": 24, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间（1650年代-1660年代），其主要生活状态是怎样的？", "options": ["A. 隐居乡间，专心从事学术研究并撰写代表作品", "B. 再次参与抗清活动，但因失败被捕入狱", "C. 出仕清朝，担任地方官员并积累财富", "D. 与家族成员发生激烈冲突，导致分家析产", "E. 因贫困被迫四处流浪，靠乞讨为生"], "correct_answer": "A"}
{"id": "huang_jin_rong_P110-Q1", "person_id": "huang_jin_rong_P110", "birth": {"year": 1867, "month": 11, "day": 26, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间的事业发展如何？", "options": ["A. 在家乡经营家族裁缝铺，但因经营不善而破产", "B. 进入上海法租界巡捕房担任巡捕，积累初步社会资源", "C. 开始涉足鸦片贸易并迅速积累巨额财富", "D. 因战乱被迫流亡海外，暂时中断事业发展", "E. 投身艺术领域，成为当地知名艺人"], "correct_answer": "B"}
{"id": "huang_jin_rong_P110-Q2", "person_id": "huang_jin_rong_P110", "birth": {"year": 1867, "month": 11, "day": 26, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间的财富状况如何？", "options": ["A. 财富因战争严重缩水，几乎陷入贫困", "B. 与两位合伙人成立垄断性公司，财富达到顶峰", "C. 因投资失败损失大部分财产，仅剩少量积蓄", "D. 被迫交出所有财产，晚年生活拮据", "E. 捐出大部分财产用于公益事业，获得社会赞誉"], "correct_answer": "B"}
{"id": "huang_jin_rong_P110-Q3", "person_id": "huang_jin_rong_P110", "birth": {"year": 1867, "month": 11, "day": 26, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间的感情生活如何？", "options": ["A. 与第一段婚姻伴侣关系恶化，家庭矛盾加剧", "B. 与一位戏子发展出婚外情，引发社会广泛关注", "C. 第二段婚姻维持稳定，夫妻共同抚养子女", "D. 因健康问题长期分居，感情逐渐冷淡", "E. 与伴侣复合，晚年感情生活幸福美满"], "correct_answer": "B"}
{"id": "huang_jin_rong_P110-Q4", "person_id": "huang_jin_rong_P110", "birth": {"year": 1867, "month": 11, "day": 26, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄70-80岁期间的健康状况如何？", "options": ["A. 因长期不良生活习惯导致多种老年疾病缠身", "B. 身体状况良好，积极参与社会活动", "C. 因意外事故导致身体残疾，行动不便", "D. 患有轻微慢性病，但总体健康状况尚可", "E. 因心理压力过大导致精神健康问题"], "correct_answer": "A"}
{"id": "huang_jin_rong_P110-Q5", "person_id": "huang_jin_rong_P110", "birth": {"year": 1867, "month": 11, "day": 26, "hour": 20, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄80岁之后的家庭关系如何？", "options": ["A. 家族成员大多避居海外，与家人联系逐渐减少", "B. 与子女关系亲密，享受天伦之乐", "C. 因财产分配问题与家人产生严重冲突", "D. 家庭成员悉数离世，独自度过晚年", "E. 收养多名子女，家庭关系重新恢复和睦"], "correct_answer": "A"}
{"id": "qi_bai_shi_P111-Q1", "person_id": "qi_bai_shi_P111", "birth": {"year": 1864, "month": 1, "day": 1, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄20-30岁期间，事业方面的重要事件是什么？", "options": ["A. 开始学习木工技艺，并接触绘画，但未有显著成就", "B. 拜著名画家为师，正式走上艺术道路，开始创作个人风格画作", "C. 因战乱被迫中断艺术创作，转而从事农业劳动", "D. 在北京定居，专注于花鸟画创作，逐渐形成独特画风", "E. 被聘为中央美术学院教授，成为画坛重要人物"], "correct_answer": "B"}
{"id": "qi_bai_shi_P111-Q2", "person_id": "qi_bai_shi_P111", "birth": {"year": 1864, "month": 1, "day": 1, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40-50岁期间，感情生活的重要事件是什么？", "options": ["A. 与第一段婚姻中的配偶因性格不合分居", "B. 第一段婚姻中的配偶因病去世，命主深受打击", "C. 与第二段婚姻中的配偶结婚，婚后育有多名子女", "D. 第二段婚姻中的配偶因意外事故去世，命主陷入悲痛", "E. 晚年与一位伴侣复合，感情生活趋于稳定"], "correct_answer": "B"}
{"id": "qi_bai_shi_P111-Q3", "person_id": "qi_bai_shi_P111", "birth": {"year": 1864, "month": 1, "day": 1, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄60-70岁期间，经济状况如何变化？", "options": ["A. 因社会动荡，收入大幅减少，生活陷入困境", "B. 作品供不应求，经济状况达到巅峰，财富积累显著增加", "C. 投资失败，导致积蓄损失殆尽，晚年生活拮据", "D. 获得政府资助，经济状况有所改善，但仍需依赖子女支持", "E. 将大部分财产捐赠给慈善机构，仅保留基本生活费用"], "correct_answer": "B"}
{"id": "qi_bai_shi_P111-Q4", "person_id": "qi_bai_shi_P111", "birth": {"year": 1864, "month": 1, "day": 1, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄80-90岁期间，健康状况如何？", "options": ["A. 因长期劳累患上严重疾病，最终不幸早逝", "B. 出现一些老年慢性病，行动不便，但仍保持乐观心态", "C. 身体状况极为良好，无明显疾病，继续高强度创作", "D. 因突发急病住院治疗，康复后身体状况大幅下降", "E. 完全失去行动能力，需依靠他人全天候照顾"], "correct_answer": "B"}
{"id": "qi_bai_shi_P111-Q5", "person_id": "qi_bai_shi_P111", "birth": {"year": 1864, "month": 1, "day": 1, "hour": 10, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄50-60岁期间，家庭关系的重要事件是什么？", "options": ["A. 长子因意外早逝，命主深受打击", "B. 第二段婚姻中的配偶去世后，命主更加依赖子女", "C. 与某位亲属因财产分配问题发生激烈争执", "D. 子女们因事业发展离开家乡，命主独自生活多年", "E. 家庭成员间关系紧张，命主选择搬离原居所"], "correct_answer": "B"}
{"id": "gong_zi_zhen_P112-Q1", "person_id": "gong_zi_zhen_P112", "birth": {"year": 1792, "month": 8, "day": 22, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄24岁时（1815年），其感情生活发生了何种重要变化？", "options": ["A. 第一段婚姻因家庭压力被迫解除", "B. 与第一段婚姻的伴侣完婚，开始平淡的婚姻生活", "C. 因仕途失意而纳妾，试图寻求情感寄托", "D. 在这一年与某位交往对象分手，陷入长期孤寂", "E. 遇到一位理想中的知音，但未能发展为正式关系"], "correct_answer": "B"}
{"id": "gong_zi_zhen_P112-Q2", "person_id": "gong_zi_zhen_P112", "birth": {"year": 1792, "month": 8, "day": 22, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄30岁至35岁期间（1821年-1826年），事业上遭遇了何种重大事件？", "options": ["A. 被提拔为礼部主事，仕途一片光明", "B. 因直言敢谏得罪权贵，仕途受阻，职位停滞不前", "C. 辞官归隐，专心从事文学创作", "D. 获得一笔巨额财富，用于资助学术研究", "E. 因健康问题被迫暂时离开仕途"], "correct_answer": "B"}
{"id": "gong_zi_zhen_P112-Q3", "person_id": "gong_zi_zhen_P112", "birth": {"year": 1792, "month": 8, "day": 22, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄40岁至45岁期间（1831年-1836年），经济状况如何变化？", "options": ["A. 因仕途升迁获得丰厚俸禄，家庭经济状况大幅改善", "B. 仕途收入有限，晚年辞官后靠卖文为生，生活较为困顿", "C. 继承家族遗产，成为当地富户", "D. 因投资失败导致破产，生活陷入极度贫困", "E. 受朋友资助，得以维持小康生活"], "correct_answer": "B"}
{"id": "gong_zi_zhen_P112-Q4", "person_id": "gong_zi_zhen_P112", "birth": {"year": 1792, "month": 8, "day": 22, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄47岁时（1838年），健康状况出现了何种变化？", "options": ["A. 因长期抑郁及生活压力，身体逐渐衰弱，出现明显病态", "B. 突然患上急性疾病，但很快痊愈", "C. 因意外受伤导致行动不便，影响日常生活", "D. 开始注重养生，身体状况显著好转", "E. 因服用某种药物中毒，险些丧命"], "correct_answer": "A"}
{"id": "gong_zi_zhen_P112-Q5", "person_id": "gong_zi_zhen_P112", "birth": {"year": 1792, "month": 8, "day": 22, "hour": 12, "minute": 0}, "gender": "male", "birthplace": "unknown", "question": "命主在虚龄49岁时（1841年），发生了何种重大人生事件？", "options": ["A. 完成了代表作品的最终修订，声名远扬", "B. 因长期积劳成疾，在江苏丹阳病逝", "C. 决定重返仕途，被任命为地方官员", "D. 与家人团聚，享受晚年天伦之乐", "E. 因卷入某次重大危机，被迫流亡外地"], "correct_answer": "B"}

